The Multi-Block DC Function Class: Theory, Algorithms, and Applications

We present the Multi-Block DC (BDC) class, a rich class of structured nonconvex functions that admit a DC ("difference-of-convex") decomposition across parameter blocks. This multi-block class not only subsumes the usual DC programming, but also turns out to be provably more powerful. Specifically, we demonstrate how standard models (e.g., polynomials and tensor factorization) must have DC decompositions of exponential size, while their BDC formulation is polynomial. This separation in complexity also underscores another key aspect: unlike DC formulations, obtaining BDC formulations for problems is vastly easier and constructive. We illustrate this aspect by presenting explicit BDC formulations for modern tasks such as deep ReLU networks, a result with no known equivalent in the DC class. Moreover, we complement the theory by developing algorithms with non-asymptotic convergence theory, including both batch and stochastic settings, and demonstrate the broad applicability of our method through several applications.

==> Data/cifar10_mc_results_sgd_test_by_epoch_pct.csv <==
epoch,ce_mean,ce_lower,ce_upper,acc_mean,acc_lower,acc_upper,n_runs,dataset,trainer
1,2.20361683837891,2.1974938681001,2.20973980865772,24.366,23.3884955962677,25.3435044037323,10,cifar10,sgd
2,2.09019675292969,2.08343048083351,2.09696302502586,28.21,27.9125307080914,28.5074692919086,10,cifar10,sgd
3,1.99596704833984,1.99046917558242,2.00146492109727,31.266,30.9412152419565,31.5907847580435,10,cifar10,sgd
4,1.92246065185547,1.91749500020025,1.92742630351069,33.223,32.8288731407903,33.6171268592097,10,cifar10,sgd
5,1.86608954833984,1.86195537633932,1.87022372034036,34.724,34.3262975696182,35.1217024303818,10,cifar10,sgd
6,1.82171733154297,1.81794892699767,1.82548573608827,36.223,35.9800704591734,36.4659295408266,10,cifar10,sgd
7,1.78515617919922,1.78134607272936,1.78896628566908,37.343,37.1448305908926,37.5411694091074,10,cifar10,sgd
8,1.75316012939453,1.74962605816234,1.75669420062672,38.511,38.3357599857306,38.6862400142695,10,cifar10,sgd
9,1.72546535888672,1.72198088659557,1.72894983117787,39.51,39.3612277044701,39.6587722955299,10,cifar10,sgd
10,1.700504140625,1.69643417435035,1.70457410689965,40.227,39.9927557085502,40.4612442914498,10,cifar10,sgd
11,1.67848151855469,1.67525335926922,1.68170967784015,41.236,41.0787554249468,41.3932445750532,10,cifar10,sgd
12,1.65970366699219,1.65676255516095,1.66264477882343,41.745,41.5141239723712,41.9758760276288,10,cifar10,sgd
13,1.64321879150391,1.63951775569895,1.64691982730887,42.464,42.2791431863556,42.6488568136444,10,cifar10,sgd
14,1.62701703857422,1.6242322978036,1.62980177934484,42.951,42.7284035904265,43.1735964095735,10,cifar10,sgd
15,1.61193421386719,1.60892562529625,1.61494280243813,43.619,43.4711730833094,43.7668269166906,10,cifar10,sgd
16,1.59921345214844,1.59650510222874,1.60192180206814,44.036,43.8331170982059,44.2388829017941,10,cifar10,sgd
17,1.58686966308594,1.58370072051302,1.59003860565886,44.536,44.3243091850685,44.7476908149315,10,cifar10,sgd
18,1.57618753417969,1.57276580678474,1.57960926157463,44.808,44.5883185822723,45.0276814177277,10,cifar10,sgd
19,1.56406863769531,1.5602197031729,1.56791757221773,45.248,44.9939993610435,45.5020006389565,10,cifar10,sgd
20,1.55501477050781,1.55203000468744,1.55799953632818,45.598,45.3756158735356,45.8203841264644,10,cifar10,sgd
21,1.54554907470703,1.54282849065889,1.54826965875518,45.904,45.6638039077798,46.1441960922202,10,cifar10,sgd
22,1.53329697753906,1.53096916272259,1.53562479235553,46.378,46.2435772732743,46.5124227267257,10,cifar10,sgd
23,1.52934006347656,1.52391251631249,1.53476761064064,46.353,46.0912639669177,46.6147360330823,10,cifar10,sgd
24,1.51818206542969,1.5147419951575,1.52162213570187,46.734,46.4659333911161,47.0020666088839,10,cifar10,sgd
25,1.51296277587891,1.5073680316181,1.51855752013971,46.906,46.6302709979924,47.1817290020076,10,cifar10,sgd
26,1.51033179443359,1.50384394219124,1.51681964667595,46.876,46.5037561881074,47.2482438118927,10,cifar10,sgd
27,1.49988213867188,1.49319488086873,1.50656939647502,47.417,47.0971166867217,47.7368833132783,10,cifar10,sgd
28,1.50022216064453,1.48925420152316,1.5111901197659,47.33,46.8670769774116,47.7929230225884,10,cifar10,sgd
29,1.48415679443359,1.47940782355537,1.48890576531182,47.913,47.6111072065874,48.2148927934126,10,cifar10,sgd
30,1.48676663330078,1.4800474028658,1.49348586373576,47.972,47.5645537942362,48.3794462057638,10,cifar10,sgd
31,1.47786914306641,1.46891967163771,1.48681861449511,48.263,47.9124320950799,48.6135679049201,10,cifar10,sgd
32,1.4711666015625,1.46369275971681,1.47864044340819,48.475,48.201827900427,48.748172099573,10,cifar10,sgd
33,1.46739102294922,1.46040362460098,1.47437842129746,48.666,48.3680015077574,48.9639984922426,10,cifar10,sgd
34,1.46956913085938,1.46087637722692,1.47826188449183,48.514,48.1256260884154,48.9023739115846,10,cifar10,sgd
35,1.47675974121094,1.45765911460201,1.49586036781987,48.319,47.7237574350401,48.9142425649599,10,cifar10,sgd
36,1.46348058837891,1.45077359013683,1.47618758662098,48.506,47.9297218487161,49.0822781512839,10,cifar10,sgd
37,1.45092306640625,1.44195509715221,1.45989103566029,49.185,48.8234716888216,49.5465283111784,10,cifar10,sgd
38,1.46109624511719,1.44731760373344,1.47487488650093,48.611,48.0235360026396,49.1984639973604,10,cifar10,sgd
39,1.44639087402344,1.43652379262615,1.45625795542072,49.239,48.8062364978034,49.6717635021966,10,cifar10,sgd
40,1.43593009765625,1.4272498040622,1.4446103912503,49.775,49.3699023181493,50.1800976818507,10,cifar10,sgd
41,1.44652619873047,1.43290812369367,1.46014427376726,49.028,48.4781421657011,49.5778578342989,10,cifar10,sgd
42,1.44451628417969,1.42699299750988,1.4620395708495,49.273,48.634057654082,49.911942345918,10,cifar10,sgd
43,1.43086113769531,1.41724288644931,1.44447938894131,49.726,49.3752282002183,50.0767717997817,10,cifar10,sgd
44,1.43447789550781,1.41877861823623,1.45017717277939,49.618,49.0648249512443,50.1711750487557,10,cifar10,sgd
45,1.42320702880859,1.40611005562491,1.44030400199227,49.988,49.1830994287899,50.7929005712102,10,cifar10,sgd
46,1.43582329833984,1.42399710434889,1.4476494923308,49.646,49.2499533218391,50.0420466781609,10,cifar10,sgd
47,1.43599395263672,1.41220864590998,1.45977925936346,49.799,49.0848935565858,50.5131064434142,10,cifar10,sgd
48,1.41826216552734,1.4028427086437,1.43368162241099,50.236,49.7324945995632,50.7395054004368,10,cifar10,sgd
49,1.43880037841797,1.41893685219923,1.45866390463671,49.518,48.8450602726031,50.1909397273969,10,cifar10,sgd
50,1.42200545898438,1.40262962963024,1.44138128833851,50.007,49.3144484676399,50.6995515323601,10,cifar10,sgd


==> Data/cifar10_mc_results_sgd_train_by_epoch_pct.csv <==
epoch,ce_mean,ce_lower,ce_upper,acc_mean,acc_lower,acc_upper,n_runs,dataset,trainer
1,2.20523336938477,2.19931125149308,2.21115548727645,24.1252,23.0915815805072,25.1588184194928,10,cifar10,sgd
2,2.09335617895508,2.08686837296437,2.09984398494579,27.7616,27.3970937197288,28.1261062802712,10,cifar10,sgd
3,1.99994655444336,1.99463471742528,2.00525839146144,30.7582,30.4122432636945,31.1041567363055,10,cifar10,sgd
4,1.92633807861328,1.92152183947472,1.93115431775185,32.8546,32.4629596464097,33.2462403535903,10,cifar10,sgd
5,1.86936959155273,1.86516439147494,1.87357479163053,34.5042,34.0839477112872,34.9244522887128,10,cifar10,sgd
6,1.82426611157227,1.82042453748477,1.82810768565976,36.1344,35.8800804068155,36.3887195931846,10,cifar10,sgd
7,1.78731205566406,1.78350076155496,1.79112334977317,37.1826,37.0195126447905,37.3456873552095,10,cifar10,sgd
8,1.75443602124023,1.75091438507202,1.75795765740845,38.294,38.1317288322521,38.4562711677479,10,cifar10,sgd
9,1.72660830078125,1.72318550576148,1.73003109580102,39.4018,39.2294081410018,39.5741918589982,10,cifar10,sgd
10,1.70145768920898,1.6978235390774,1.70509183934057,40.1604,40.0111738482025,40.3096261517974,10,cifar10,sgd
11,1.67875626538086,1.67563332697282,1.6818792037889,41.0746,40.93872737435,41.21047262565,10,cifar10,sgd
12,1.65935988232422,1.65649542575802,1.66222433889042,41.6912,41.5384237741148,41.8439762258852,10,cifar10,sgd
13,1.64206021411133,1.6384767384093,1.64564368981336,42.3868,42.2498640781507,42.5237359218493,10,cifar10,sgd
14,1.62476325366211,1.62174032639388,1.62778618093034,42.9384,42.8045854902677,43.0722145097323,10,cifar10,sgd
15,1.6084507644043,1.60568507475772,1.61121645405088,43.599,43.5000296308596,43.6979703691404,10,cifar10,sgd
16,1.5937594465332,1.59121393112203,1.59630496194437,44.0894,43.9930541853124,44.1857458146876,10,cifar10,sgd
17,1.57998875390625,1.57686315107227,1.58311435674023,44.5484,44.4424737736678,44.6543262263322,10,cifar10,sgd
18,1.56678005688477,1.56330481423467,1.57025529953486,45.0106,44.8670386072752,45.1541613927248,10,cifar10,sgd
19,1.55306902636719,1.54910268456365,1.55703536817073,45.4852,45.2956213389634,45.6747786610366,10,cifar10,sgd
20,1.54154683666992,1.53855239782869,1.54454127551116,45.924,45.7758584628516,46.0721415371484,10,cifar10,sgd
21,1.53054232617188,1.52747385913448,1.53361079320927,46.3536,46.216049685204,46.491150314796,10,cifar10,sgd
22,1.51595085595703,1.51341082330867,1.51849088860539,46.8322,46.6923202033433,46.9720797966567,10,cifar10,sgd
23,1.50964665527344,1.50344901799823,1.51584429254864,47.0418,46.7345514849905,47.3490485150095,10,cifar10,sgd
24,1.49552002075195,1.49216257298285,1.49887746852106,47.5902,47.422377913105,47.758022086895,10,cifar10,sgd
25,1.48775171118164,1.48158429304315,1.49391912932013,47.8906,47.6908439156317,48.0903560843683,10,cifar10,sgd
26,1.48315183935547,1.47580751223628,1.49049616647466,48.0796,47.785901567016,48.373298432984,10,cifar10,sgd
27,1.47009524804688,1.46345772785834,1.47673276823541,48.564,48.2831693322839,48.8448306677161,10,cifar10,sgd
28,1.46768314453125,1.45625581962638,1.47911046943612,48.6108,48.178005112072,49.043594887928,10,cifar10,sgd
29,1.44869433911133,1.44397542213722,1.45341325608544,49.323,49.1009941219726,49.5450058780274,10,cifar10,sgd
30,1.44865767041016,1.44179114684588,1.45552419397444,49.3736,49.0646938849036,49.6825061150964,10,cifar10,sgd
31,1.43636897827148,1.42781153456165,1.44492642198132,49.8258,49.5061753488902,50.1454246511098,10,cifar10,sgd
32,1.42679919604492,1.41941918409299,1.43417920799685,50.1354,49.7857937345496,50.4850062654504,10,cifar10,sgd
33,1.42038339257813,1.4128386422524,1.42792814290385,50.3718,50.0834412684443,50.6601587315557,10,cifar10,sgd
34,1.42024542602539,1.41083652518975,1.42965432686103,50.3658,50.0093981524222,50.7222018475778,10,cifar10,sgd
35,1.4235512253418,1.40468436664144,1.44241808404215,50.4486,49.8540825281975,51.0431174718025,10,cifar10,sgd
36,1.40709643457031,1.39435841284434,1.41983445629628,50.8584,50.3328187346181,51.3839812653819,10,cifar10,sgd
37,1.39182640258789,1.38318629023749,1.40046651493829,51.3484,51.0809956287679,51.6158043712321,10,cifar10,sgd
38,1.39858263037109,1.38465270030209,1.4125125604401,51.1018,50.5499038586358,51.6536961413642,10,cifar10,sgd
39,1.38026827880859,1.37082745127695,1.38970910634024,51.8084,51.3995407264791,52.2172592735209,10,cifar10,sgd
40,1.36747602124023,1.35923853305377,1.3757135094267,52.4118,52.0615849269431,52.7620150730569,10,cifar10,sgd
41,1.37578045117188,1.36200483729485,1.3895560650489,52.0008,51.4711138281814,52.5304861718186,10,cifar10,sgd
42,1.37048634106445,1.35279817987293,1.38817450225598,52.2542,51.5136676599257,52.9947323400743,10,cifar10,sgd
43,1.35313006079102,1.33999952771044,1.36626059387159,52.7866,52.3391147923978,53.2340852076022,10,cifar10,sgd
44,1.35367650610352,1.33768051309388,1.36967249911315,52.8948,52.2436269098068,53.5459730901932,10,cifar10,sgd
45,1.33999608007813,1.32162998260408,1.35836217755217,53.2142,52.4363619045658,53.9920380954342,10,cifar10,sgd
46,1.3488381875,1.33765355598504,1.36002281901496,53.031,52.5505579987957,53.5114420012043,10,cifar10,sgd
47,1.34564600415039,1.32223456147648,1.3690574468243,53.1742,52.455036062778,53.893363937222,10,cifar10,sgd
48,1.32394448095703,1.30950616809307,1.33838279382099,54.1252,53.6398089254001,54.6105910745999,10,cifar10,sgd
49,1.3424842644043,1.32190694699588,1.36306158181272,53.1738,52.3290725209306,54.0185274790694,10,cifar10,sgd
50,1.32256951098633,1.30260464490846,1.34253437706419,53.9126,53.2216753232489,54.6035246767511,10,cifar10,sgd


==> Data/cifar10_results_test_by_epoch_rebuttal.csv <==
epoch,ce_mean,ce_ci_lower,ce_ci_upper,acc_mean,acc_ci_lower,acc_ci_upper
1,2.22925083740234,2.22129354460402,2.23720813020067,25.997,24.8504938975718,27.1435061024282
2,2.08969713623047,2.07781632842899,2.10157794403195,30.166,29.5790653425335,30.7529346574665
3,1.94118305175781,1.93115214500243,1.9512139585132,33.636,33.2604309920533,34.0115690079467
4,1.83765842773437,1.82779024535348,1.84752661011527,36.185,35.6854996169296,36.6845003830704
5,1.76552574462891,1.75646864141898,1.77458284783883,38.346,38.013961896748,38.678038103252
6,1.71617420410156,1.70631120747509,1.72603720072803,39.813,39.5031725807019,40.1228274192981
7,1.67479190429688,1.66444948238437,1.68513432620938,41.215,40.7786553699568,41.6513446300432
8,1.63976821044922,1.63104531986969,1.64849110102875,42.539,42.1873856626625,42.8906143373375
9,1.61084609619141,1.6026085744599,1.61908361792291,43.594,43.2729963880888,43.9150036119112
10,1.58631158691406,1.57782087271646,1.59480230111167,44.415,44.0084854218986,44.8215145781014
11,1.56327501220703,1.55498894802496,1.5715610763891,45.261,44.9202902093751,45.6017097906249
12,1.54394760253906,1.536745080523,1.55115012455512,45.868,45.6264306123563,46.1095693876437
13,1.52409576171875,1.5169467036455,1.531244819792,46.611,46.2900516412337,46.9319483587663
14,1.50632948974609,1.50035946492085,1.51229951457134,47.1,46.8668589091427,47.3331410908573
15,1.48897157958984,1.48338699507043,1.49455616410926,47.717,47.4635254111683,47.9704745888318
16,1.47413794921875,1.46882486922549,1.47945102921201,48.324,48.1450546239338,48.5029453760662
17,1.45927223388672,1.45365317466221,1.46489129311123,48.861,48.6154502822414,49.1065497177586
18,1.44676887939453,1.44159985240173,1.45193790638733,49.271,49.066554255168,49.4754457448321
19,1.43222030273438,1.42628751848966,1.43815308697909,49.816,49.625650249789,50.006349750211
20,1.42011574707031,1.41450151230747,1.42572998183315,50.28,50.0840292626619,50.4759707373381
21,1.40894892578125,1.40345327960612,1.41444457195638,50.655,50.428911943044,50.881088056956
22,1.39845361328125,1.39337547916846,1.40353174739404,51.001,50.821924266047,51.180075733953
23,1.38876020751953,1.38445470811104,1.39306570692802,51.327,51.0920713221016,51.5619286778984
24,1.37966235839844,1.37446337569271,1.38486134110417,51.68,51.4727510193387,51.8872489806613
25,1.37164112548828,1.36690025913812,1.37638199183844,51.872,51.6642328241067,52.0797671758933
26,1.36404701904297,1.35949490024384,1.3685991378421,52.284,52.1317007824289,52.4362992175711
27,1.35634533447266,1.35159945642732,1.36109121251799,52.465,52.2852209284021,52.6447790715979
28,1.34865559082031,1.34456136113291,1.35274982050772,52.66,52.5058779421733,52.8141220578267
29,1.34181599853516,1.33814279014036,1.34548920692996,52.81,52.6327569476589,52.987243052341
30,1.33901320068359,1.33467628285061,1.34335011851657,53.002,52.8247400962563,53.1792599037437
31,1.33502395507813,1.33099966411251,1.33904824604374,53.013,52.7812716769826,53.2447283230174
32,1.32956252685547,1.32624603036041,1.33287902335052,53.258,53.1000068851838,53.4159931148162
33,1.32281265136719,1.31872562516394,1.32689967757043,53.557,53.33893488398,53.77506511602
34,1.31886387451172,1.31479739835847,1.32293035066496,53.636,53.4543418893569,53.8176581106431
35,1.31571463134766,1.31113467028941,1.32029459240591,53.758,53.6049280573768,53.9110719426232
36,1.32635462158203,1.31299825956333,1.33971098360073,53.532,53.1677498049492,53.8962501950508
37,1.31399914306641,1.31050510335169,1.31749318278112,53.875,53.6741321201844,54.0758678798156
38,1.30799102050781,1.30394754235898,1.31203449865665,54.192,53.9985836609855,54.3854163390145
39,1.30739077880859,1.30422905266716,1.31055250495003,54.188,53.9753308079827,54.4006691920173
40,1.30857311523438,1.30573772286494,1.31140850760381,54.165,53.9411524657474,54.3888475342526
41,1.30870017822266,1.3043591090784,1.31304124736692,54.195,54.0093159245925,54.3806840754075
42,1.31310461914063,1.30779735242857,1.31841188585268,54.314,54.0788783041046,54.5491216958954
43,1.31020641357422,1.30327147028646,1.31714135686198,54.314,54.1159031412496,54.5120968587504
44,1.32671647949219,1.28520113094863,1.36823182803575,54.069,53.257646692236,54.880353307764
45,1.30788646240234,1.30373708935124,1.31203583545345,54.533,54.4449575537478,54.6210424462522
46,1.33844160400391,1.28681742754201,1.3900657804658,53.962,52.9411325484199,54.9828674515801
47,1.31369972900391,1.30632623338086,1.32107322462695,54.544,54.2264814154664,54.8615185845336
48,1.32345926757813,1.31615614832414,1.33076238683211,54.408,54.1788356285871,54.6371643714129
49,1.32840218261719,1.31881633512495,1.33798803010942,54.427,54.2186540830845,54.6353459169155
50,1.33669549804688,1.31894837722528,1.35444261886847,54.182,53.6599592457403,54.7040407542597


==> Data/cifar10_results_train_by_epoch_rebuttal.csv <==
epoch,ce_mean,ce_ci_lower,ce_ci_upper,acc_mean,acc_ci_lower,acc_ci_upper
1,2.22987000024414,2.22212609097066,2.23761390951763,25.8226,24.6823197920594,26.9628802079406
2,2.09143519750977,2.0798106325137,2.10305976250583,29.7236,29.1063513659752,30.3408486340248
3,1.94410079443359,1.93428281952608,1.95391876934111,33.3564,33.0044542832873,33.7083457167127
4,1.84004650195312,1.83022409255677,1.84986891134948,35.9524,35.5382301205738,36.3665698794262
5,1.76652726171875,1.75753738598343,1.77551713745407,38.1306,37.7254928066107,38.5357071933893
6,1.71532376342773,1.70560573785252,1.72504178900295,39.9094,39.5812933584381,40.2375066415619
7,1.67221019287109,1.66190334317386,1.68251704256832,41.3098,40.8688660061083,41.7507339938917
8,1.63516771630859,1.6260672892898,1.64426814332739,42.7144,42.3941510726234,43.0346489273766
9,1.60338116333008,1.59468585232499,1.61207647433516,43.8364,43.507263201754,44.1655367982461
10,1.57585748046875,1.56641859339862,1.58529636753888,44.8112,44.444576924639,45.177823075361
11,1.54903997192383,1.53948792654986,1.5585920172978,45.7638,45.427070709135,46.100529290865
12,1.52542603442383,1.5168454234285,1.53400664541916,46.5878,46.2841392743156,46.8914607256844
13,1.49996908886719,1.49121439113008,1.5087237866043,47.6618,47.3484300366964,47.9751699633037
14,1.47704199194336,1.46973444770205,1.48434953618467,48.3702,48.1264846960988,48.6139153039013
15,1.45323557373047,1.44640884734729,1.46006230011365,49.2876,48.9958520541694,49.5793479458306
16,1.43183817236328,1.42521567423865,1.43846067048791,50.0932,49.8706190559202,50.3157809440798
17,1.41044723754883,1.40310848821717,1.41778598688049,50.9446,50.7062802469694,51.1829197530306
18,1.39045879467773,1.38345633193883,1.39746125741664,51.5882,51.3109119788092,51.8654880211909
19,1.36766652294922,1.35991016070558,1.37542288519285,52.4842,52.166923058788,52.801476941212
20,1.34821053393555,1.33966025925009,1.356760808621,53.2244,52.9099840859925,53.5388159140075
21,1.3296183894043,1.32145165581648,1.33778512299211,53.9144,53.6333950610885,54.1954049389115
22,1.31051991015625,1.30251401285528,1.31852580745722,54.624,54.3425239323558,54.9054760676442
23,1.29118279785156,1.28395196037945,1.29841363532367,55.302,55.0434526502281,55.5605473497719
24,1.27331825354004,1.26510713445916,1.28152937262092,55.8928,55.5677205306467,56.2178794693533
25,1.25523105126953,1.24679170707672,1.26367039546234,56.6254,56.2897494856506,56.9610505143494
26,1.23866450830078,1.23002699746158,1.24730201913998,57.2088,56.8797388056827,57.5378611943173
27,1.22051190356445,1.21207877472704,1.22894503240187,57.9636,57.6388893755223,58.2883106244777
28,1.20196599853516,1.19354091800944,1.21039107906088,58.6258,58.3065451629845,58.9450548370155
29,1.18359359484863,1.17567055759425,1.19151663210302,59.3238,59.0012302471004,59.6463697528996
30,1.1695057487793,1.16075665315264,1.17825484440596,59.826,59.5060411779556,60.1459588220444
31,1.15332659069824,1.14438293141347,1.16227024998301,60.421,60.1028704228143,60.7391295771857
32,1.13604423327637,1.12674234684246,1.14534611971028,61.064,60.7711799480699,61.3568200519301
33,1.11676397644043,1.1065018686696,1.12702608421126,61.7454,61.3380956529792,62.1527043470208
34,1.09905674450684,1.08793863643729,1.11017485257638,62.3884,61.961153041042,62.815646958958
35,1.0820149630127,1.07148310549054,1.09254682053485,63.016,62.6253768672114,63.4066231327886
36,1.0790330982666,1.0607261818708,1.09734001466241,63.081,62.5132263330119,63.6487736669881
37,1.05209482128906,1.04217241286129,1.06201722971683,64.0522,63.7058364172405,64.3985635827595
38,1.03127676452637,1.01986236866538,1.04269116038736,64.7946,64.3590382230406,65.2301617769594
39,1.01411129089355,1.00455763506246,1.02366494672465,65.522,65.1566321878869,65.8873678121131
40,0.999972625488281,0.99066809693631,1.00927715404025,65.9554,65.6446509561426,66.2661490438574
41,0.984641082519531,0.973253489379701,0.996028675659361,66.5526,66.1303889759343,66.9748110240657
42,0.973208406494141,0.960850628162118,0.985566184826163,66.8826,66.3667191731715,67.3984808268285
43,0.956231417480469,0.941672887971278,0.97078994698966,67.5398,67.0075221795535,68.0720778204464
44,0.957522196899414,0.918493665958609,0.996550727840219,67.7894,66.5569730860959,69.0218269139041
45,0.920137315185547,0.907974281190839,0.932300349180255,68.9448,68.4759044425719,69.4136955574281
46,0.936627712280274,0.885181540705851,0.988073883854696,68.5462,67.0183134552744,70.0740865447256
47,0.890667517089844,0.880107570495933,0.901227463683754,70.06,69.5815295097501,70.5384704902499
48,0.881262149902344,0.869985579402761,0.892538720401927,70.196,69.7645018460263,70.6274981539737
49,0.868992412353516,0.85761814378104,0.880366680925991,70.6148,70.167718758425,71.061881241575
50,0.86101793359375,0.834404510279214,0.887631356908286,71.0224,70.1864449751672,71.8583550248329


==> Data/fashion_test_ce_acc_with_ci_rebuttal.csv <==
epoch,ce_mean,ce_ci_lower,ce_ci_upper,acc_mean,acc_ci_lower,acc_ci_upper
1,1.66336188720703,1.58034563983963,1.74637813457443,54.778,52.1291186177411,57.4268813822589
2,0.935749334716797,0.900791528390683,0.97070714104291,71.153,70.5557623540994,71.7502376459006
3,0.733109659423828,0.722792448170299,0.743426870677357,74.234,73.910863327012,74.557136672988
4,0.659862471923828,0.654499486482371,0.665225457365285,76.104,75.9102287966319,76.2977712033681
5,0.617040837402344,0.612969076287177,0.621112598517511,77.525,77.2861905721707,77.7638094278293
6,0.586009920654297,0.581637794494043,0.590382046814551,78.795,78.5816218400622,79.0083781599378
7,0.562714598388672,0.559347193221844,0.5660820035555,79.651,79.4709884759434,79.8310115240567
8,0.543451653442383,0.539741767891651,0.547161538993115,80.456,80.2524006431678,80.6595993568322
9,0.52996943359375,0.525782420946992,0.534156446240508,80.91,80.7747134505207,81.0452865494793
10,0.518404395751953,0.513333588022384,0.523475203481522,81.224,80.9986571371693,81.4493428628307
11,0.507137951660156,0.502485032764891,0.511790870555422,81.66,81.468929789032,81.851070210968
12,0.496742468261719,0.492581536504088,0.50090340001935,82.061,81.8576345911498,82.2643654088502
13,0.48810481628418,0.485001051981494,0.491208580586865,82.482,82.3378987188832,82.6261012811169
14,0.481593745727539,0.478620824192719,0.484566667262359,82.626,82.5025401501853,82.7494598498148
15,0.475138380126953,0.472525776866652,0.477750983387254,82.944,82.8453519510728,83.0426480489271
16,0.468446187744141,0.465637951199862,0.471254424288419,83.169,83.0212236060186,83.3167763939814
17,0.463518883056641,0.460776495803434,0.466261270309848,83.352,83.202232192874,83.5017678071261
18,0.458592015380859,0.455528076673497,0.461655954088222,83.571,83.4116034781951,83.7303965218049
19,0.4536546484375,0.450818998356659,0.456490298518341,83.693,83.5500628958173,83.8359371041827
20,0.450148104858399,0.447043273268953,0.453252936447844,83.83,83.7007543435985,83.9592456564016
21,0.446838098144531,0.443160037600565,0.450516158688498,83.885,83.6626083184866,84.1073916815134
22,0.443545318603516,0.439934771873164,0.447155865333867,84.025,83.8437729921112,84.2062270078888
23,0.44072305847168,0.437140582208598,0.444305534734762,84.128,83.9468028677235,84.3091971322765
24,0.437913018798828,0.43368467317856,0.442141364419096,84.325,84.1283398338002,84.5216601661998
25,0.434721112060547,0.430460127938956,0.438982096182138,84.391,84.2425681521387,84.5394318478613
26,0.431671381225586,0.427787267223251,0.435555495227921,84.471,84.3176685068552,84.6243314931448
27,0.428061779785156,0.424164314945781,0.431959244624532,84.621,84.458955166915,84.783044833085
28,0.425920654907227,0.421922450629619,0.429918859184835,84.732,84.5262735069257,84.9377264930743
29,0.422955784301758,0.418544759923889,0.427366808679627,84.841,84.6250788008226,85.0569211991774
30,0.419913288574219,0.41577803804839,0.424048539100048,84.935,84.7210451885089,85.1489548114911
31,0.417491793212891,0.414139473964754,0.420844112461028,85.051,84.8762079851365,85.2257920148635
32,0.41895581237793,0.413691380349023,0.424220244406837,85.038,84.8306645635272,85.2453354364728
33,0.414966961669922,0.410752565896038,0.419181357443805,85.129,84.9417501085392,85.3162498914608
34,0.411723806762695,0.408058176410673,0.415389437114718,85.235,85.0581101425822,85.4118898574178
35,0.409253749389648,0.406303114589156,0.412204384190141,85.371,85.2329149557032,85.5090850442968
36,0.407400413818359,0.404634050918079,0.41016677671864,85.417,85.294882632468,85.539117367532
37,0.405820687255859,0.40296978319305,0.408671591318669,85.488,85.3367931821166,85.6392068178834
38,0.403702976074219,0.400956152947715,0.406449799200723,85.608,85.5132674856464,85.7027325143536
39,0.40157251953125,0.398674329291464,0.404470709771037,85.683,85.5746187319209,85.7913812680792
40,0.409668369750977,0.397333963871862,0.422002775630092,85.318,84.7584896751838,85.8775103248162
41,0.40213934753418,0.396962688806498,0.407316006261861,85.651,85.426067589791,85.875932410209
42,0.397319761352539,0.394949758045044,0.399689764660034,85.911,85.8218450219031,86.000154978097
43,0.396178067016602,0.393375864033191,0.398980270000012,85.85,85.7054537531846,85.9945462468155
44,0.397505187988281,0.391255368237254,0.403755007739309,85.851,85.6149076738668,86.0870923261332
45,0.394104467773438,0.391092289968334,0.397116645578541,85.885,85.7368753500903,86.0331246499097
46,0.399013508911133,0.385498966992923,0.412528050829343,85.839,85.4081127339524,86.2698872660476
47,0.390068609008789,0.387795882714284,0.392341335303294,86.122,86.0075612784717,86.2364387215283
48,0.389124089355469,0.387163171823522,0.391085006887416,86.182,86.1225186943895,86.2414813056105
49,0.391425907592773,0.387250636236841,0.395601178948706,86.013,85.8588525075916,86.1671474924084
50,0.394890301513672,0.387451851556993,0.40232875147035,86.045,85.8130268997119,86.2769731002881
51,0.389935348510742,0.385134002684096,0.394736694337388,86.145,85.9365788304332,86.3534211695668
52,0.38935662109375,0.38161330091725,0.39709994127025,86.152,85.8555012631114,86.4484987368886
53,0.385955848388672,0.381382436656279,0.390529260121065,86.307,86.1373767864018,86.4766232135982
54,0.38412135559082,0.380088424761573,0.388154286420067,86.291,86.0834548778482,86.4985451221518
55,0.383998198852539,0.3805268936282,0.387469504076878,86.323,86.1588809306072,86.4871190693928
56,0.381751923828125,0.378532647875182,0.384971199781068,86.427,86.2852432172707,86.5687567827293
57,0.379644423828125,0.376504023797146,0.382784823859104,86.497,86.3887221294526,86.6052778705474
58,0.382766361083984,0.375155495875401,0.390377226292568,86.402,86.1839391644752,86.6200608355249
59,0.380944876098633,0.378084649106532,0.383805103090734,86.428,86.2864079289846,86.5695920710154
60,0.380884114379883,0.37672564320727,0.385042585552496,86.431,86.2487621841688,86.6132378158312
61,0.379985921020508,0.376640892572412,0.383330949468604,86.438,86.2999054924066,86.5760945075935
62,0.377998748168945,0.375298493475364,0.380699002862527,86.63,86.5398227671872,86.7201772328128
63,0.377334046020508,0.373818598557399,0.380849493483617,86.628,86.4834847528447,86.7725152471553
64,0.377015078125,0.373383455333913,0.380646700916088,86.554,86.3909731411184,86.7170268588816
65,0.38676046875,0.369556963763764,0.403963973736236,86.211,85.4970451977442,86.9249548022558
66,0.388984485473633,0.369715910789913,0.408253060157352,86.155,85.5395892269017,86.7704107730983
67,0.378952573852539,0.373364461034316,0.384540686670762,86.513,86.2945243469261,86.7314756530739
68,0.378310231933594,0.373891798800835,0.382728665066353,86.621,86.4637257473115,86.7782742526885
69,0.374536713256836,0.371458611005613,0.377614815508059,86.708,86.5907890268379,86.8252109731621
70,0.375424917602539,0.369225298599425,0.381624536605654,86.614,86.3241052976941,86.9038947023059
71,0.380160318603516,0.367196597266896,0.393124039940135,86.535,86.0642213687842,87.0057786312159
72,0.383714268798828,0.374825912118762,0.392602625478894,86.424,86.1554324460394,86.6925675539606
73,0.393740126953125,0.362300055155425,0.425180198750825,86.192,85.1448597420013,87.2391402579987
74,0.375846444702148,0.372091140464833,0.379601748939464,86.791,86.676703289392,86.905296710608
75,0.373884327392578,0.370911474746104,0.376857180039052,86.785,86.6674566210578,86.9025433789422
76,0.371675568237305,0.368694533448629,0.374656603025981,86.87,86.7405811306687,86.9994188693313
77,0.373195555419922,0.36900920649447,0.377381904345374,86.837,86.6826830508461,86.9913169491539
78,0.372796534423828,0.368568355443922,0.377024713403734,86.781,86.5692871394992,86.9927128605008
79,0.388298737182617,0.361571730879685,0.41502574348555,86.146,85.1431786896799,87.1488213103201
80,0.374860505371094,0.365707866143179,0.384013144599009,86.709,86.4157853238091,87.002214676191
81,0.371722649536133,0.365363411421467,0.378081887650799,86.792,86.5175930692805,87.0664069307196
82,0.374648660888672,0.368584121764328,0.380713200013016,86.735,86.4769532249997,86.9930467750003
83,0.373551351318359,0.367895436365341,0.379207266271378,86.779,86.562060982492,86.995939017508
84,0.373733598022461,0.369525572109834,0.377941623935088,86.761,86.5739296501537,86.9480703498463
85,0.369956633911133,0.367494071764783,0.372419196057482,86.864,86.7707611814223,86.9572388185777
86,0.368908562011719,0.364700217529211,0.373116906494226,86.986,86.8360727275387,87.1359272724613
87,0.407326717529297,0.336642653440469,0.478010781618125,85.761,83.6467312535492,87.8752687464508
88,0.367059552001953,0.362882481833955,0.371236622169952,86.987,86.797794287662,87.176205712338
89,0.365632381591797,0.363146660148666,0.368118103034928,87.031,86.9222610483452,87.1397389516549
90,0.403782374267578,0.335228304443094,0.472336444092062,85.976,84.1562703931594,87.7957296068406
91,0.368840464477539,0.359359486444619,0.378321442510459,86.94,86.6344200802354,87.2455799197646
92,0.370688069458008,0.361477048524761,0.379899090391255,86.865,86.5254779900597,87.2045220099403
93,0.389070145263672,0.364593906516185,0.413546384011158,86.304,85.569898855459,87.038101144541
94,0.371210041503906,0.362586891778901,0.379833191228912,86.951,86.6860822351718,87.2159177648282
95,0.379671490478516,0.362046538135182,0.397296442821849,86.567,85.8912793859511,87.2427206140489
96,0.365835709228516,0.360907898574143,0.370763519882889,87.044,86.9039350301204,87.1840649698796
97,0.366006642456055,0.359333464073261,0.372679820838849,87.023,86.7313096746009,87.3146903253991
98,0.364153303833008,0.36134274443959,0.366963863226426,87.141,87.0091673006934,87.2728326993066
99,0.3662758203125,0.360333705210162,0.372217935414838,87.169,86.9314729185887,87.4065270814114
100,0.376267883911133,0.351883435738403,0.400652332083862,86.753,86.0140483001264,87.4919516998736


==> Data/fashion_test_ce_acc_with_ci_sgd_rebuttal.csv <==
epoch,ce_mean,ce_ci_lower,ce_ci_upper,acc_mean,acc_ci_lower,acc_ci_upper
1,1.69225392333984,1.64046892282972,1.74403892384997,53.457,51.0280887791075,55.8859112208926
2,1.09661408569336,1.07297487104661,1.12025330034011,69.326,68.9091289993505,69.7428710006495
3,0.909741958007812,0.88014867866529,0.939335237350335,67.259,64.5481978262835,69.9698021737165
4,0.814856275634766,0.790674140070604,0.839038411198927,69.197,67.1948168570071,71.1991831429929
5,0.7404719921875,0.730688197450588,0.750255786924412,72.427,71.6847612779835,73.1692387220165
6,0.707888153076172,0.690132417101695,0.725643889050649,73.282,72.0670770619262,74.4969229380738
7,0.667418927001953,0.6577318495177,0.677106004486206,74.838,74.0577463192161,75.6182536807839
8,0.636266849365234,0.626807864710112,0.645725834020357,76.227,75.6439468040719,76.8100531959281
9,0.635991057128906,0.619141699431148,0.652840414826665,76.252,75.5505415588594,76.9534584411406
10,0.609601665039063,0.599689002796673,0.619514327281452,77.239,76.7509537870497,77.7270462129503
11,0.586386533813477,0.576908319412051,0.595864748214902,78.25,77.6940363259926,78.8059636740074
12,0.589812962646484,0.579214097692619,0.600411827600349,78.009,77.4735451637721,78.5444548362279
13,0.574743883056641,0.564810708218354,0.584677057894928,78.621,78.1164186691804,79.1255813308196
14,0.567612543334961,0.554064263438481,0.581160823231441,79.091,78.5503891276535,79.6316108723465
15,0.54394069152832,0.537763163620086,0.550118219436554,80.118,79.8050580384038,80.4309419615963
16,0.550387166137695,0.539723636105507,0.561050696169884,79.6,78.9679909124249,80.2320090875752
17,0.54576850769043,0.541690543595739,0.549846471785121,79.76,79.4361385197571,80.0838614802429
18,0.530617874145508,0.523218626004801,0.538017122286215,80.541,80.1279055614085,80.9540944385916
19,0.52061283203125,0.513577848756419,0.527647815306081,80.908,80.5341587998029,81.2818412001971
20,0.524511160888672,0.516088961202448,0.532933360574896,80.626,80.2135681480094,81.0384318519906
21,0.527414147338867,0.508447755464459,0.546380539213276,80.559,79.7270797086862,81.3909202913138
22,0.509920305175781,0.503271356136658,0.516569254214904,81.327,81.0309896259428,81.6230103740572
23,0.503323843994141,0.496656444517903,0.509991243470378,81.523,81.2400816524231,81.8059183475769
24,0.499506124267578,0.495540840923675,0.503471407611481,81.768,81.5506079538536,81.9853920461464
25,0.4987775,0.492181146685099,0.505373853314901,81.768,81.4406890862298,82.0953109137702
26,0.50240828918457,0.490995054771225,0.513821523597916,81.52,80.9468740502704,82.0931259497296
27,0.480576990966797,0.478052299135132,0.483101682798462,82.574,82.4084054163241,82.7395945836759
28,0.496666340332031,0.486274673719576,0.507058006944486,81.787,81.289718584136,82.284281415864
29,0.492205839233398,0.47512751706961,0.509284161397187,82.128,81.4370636617869,82.8189363382132
30,0.479266917724609,0.472283450334885,0.486250385114334,82.555,82.2344963391711,82.8755036608289
31,0.476772382202148,0.470029880905989,0.483514883498308,82.613,82.2274158797056,82.9985841202944
32,0.47118602722168,0.466941388808094,0.475430665635266,82.889,82.5897480957134,83.1882519042866
33,0.479530726928711,0.464074558959073,0.494986894898349,82.477,81.8042198050756,83.1497801949244
34,0.469078193359375,0.459038408129152,0.479117978589599,83.01,82.5067260117398,83.5132739882602
35,0.465577321777344,0.456450793761254,0.474703849793434,83.071,82.7102657098813,83.4317342901187
36,0.462066020507813,0.458713840327433,0.465418200688192,83.174,83.0062993854878,83.3417006145123
37,0.458776873779297,0.453072360096943,0.464481387461651,83.357,83.0822361353756,83.6317638646244
38,0.450402318115234,0.445322230011141,0.455482406219328,83.62,83.3864748741411,83.8535251258589
39,0.453943864746094,0.448988878622165,0.458898850870022,83.527,83.2192159047644,83.8347840952355
40,0.45800924621582,0.451665987559037,0.464352504872603,83.312,82.9687969572851,83.6552030427149
41,0.45338401184082,0.444685617124355,0.462082406557286,83.605,83.2611399569084,83.9488600430916
42,0.451834805908203,0.444071557287023,0.459598054529383,83.608,83.2531370275915,83.9628629724085
43,0.454562932739258,0.445384809946397,0.463741055532118,83.329,82.9170640879111,83.7409359120889
44,0.452263961181641,0.443716794394593,0.460811127968688,83.513,83.1795833466416,83.8464166533584
45,0.443226089477539,0.436366751837182,0.450085427117896,83.918,83.6609019628983,84.1750980371018
46,0.443727376708984,0.436787893875723,0.450666859542246,83.894,83.6535242739094,84.1344757260906
47,0.446640252685547,0.438765737604306,0.454514767766788,83.702,83.3979782216541,84.0060217783459
48,0.438585659179688,0.43290793846598,0.444263379893395,83.969,83.7182593048394,84.2197406951606
49,0.4397615625,0.434775368009488,0.444747756990512,83.973,83.725140806135,84.220859193865
50,0.436367903442383,0.426893392873183,0.445842414011583,84.19,83.8151892898836,84.5648107101165
51,0.432756693725586,0.427566435435825,0.437946952015347,84.268,84.0485056161214,84.4874943838786
52,0.427551055297852,0.42336518872087,0.431736921874833,84.502,84.2576185516937,84.7463814483063
53,0.430818350830078,0.425449887413166,0.43618681424699,84.283,84.0211641308109,84.5448358691891
54,0.435778068847656,0.42942602015142,0.442130117543892,84.176,83.882775773786,84.469224226214
55,0.425425136108398,0.420376795819274,0.430473476397522,84.528,84.2656121538236,84.7903878461764
56,0.424042437744141,0.417445537652979,0.430639337835303,84.594,84.3438742947387,84.8441257052613
57,0.430981561889649,0.421494226339885,0.440468897439412,84.38,84.0095579557409,84.7504420442591
58,0.433662713012695,0.417255534270057,0.450069891755334,84.28,83.6472233877706,84.9127766122294
59,0.412835375366211,0.410384473918526,0.415286276813895,85.027,84.9460726832675,85.1079273167325
60,0.423294568481445,0.414888400483822,0.431700736479069,84.634,84.267844135947,85.000155864053
61,0.416581091308594,0.411841641866081,0.421320540751106,84.876,84.6853562550038,85.0666437449963
62,0.420938121948242,0.411304648359302,0.430571595537182,84.702,84.3402182384616,85.0637817615384
63,0.423312053833008,0.41545296208774,0.431171145578275,84.639,84.3409858467221,84.9370141532779
64,0.416075268554687,0.411508215999153,0.420642321110222,84.942,84.6801106628379,85.2038893371622
65,0.412598641357422,0.408155756687701,0.417041526027143,85.016,84.84560483694,85.1863951630601
66,0.415294809570313,0.410837056596285,0.41975256254434,84.885,84.7164543729526,85.0535456270474
67,0.41261002746582,0.40914865883124,0.416071396100401,85.016,84.862772030638,85.169227969362
68,0.418254431762695,0.410000933104661,0.42650793042073,84.793,84.3630704223944,85.2229295776056
69,0.405027510986328,0.400839668945257,0.409215353027399,85.373,85.1880048843074,85.5579951156926
70,0.409966312255859,0.403359372904489,0.41657325160723,85.18,84.8989625367658,85.4610374632342
71,0.408388135375977,0.403037685994771,0.413738584757183,85.284,85.0681177109185,85.4998822890815
72,0.413102945556641,0.403168050837383,0.423037840275899,84.944,84.5528194459906,85.3351805540093
73,0.407644762573242,0.404967273842097,0.410322251304387,85.171,85.0027603521637,85.3392396478363
74,0.407950435180664,0.399984726887194,0.415916143474134,85.206,84.9143845648939,85.4976154351061
75,0.402305971069336,0.397995523484932,0.40661641865374,85.393,85.1920800813912,85.5939199186088
76,0.404739263916016,0.400252032327872,0.40922649550416,85.309,85.0833715056899,85.5346284943101
77,0.397636311035156,0.394559269488198,0.400713352582115,85.627,85.4520030430992,85.8019969569009
78,0.404089123535156,0.399133327752469,0.409044919317844,85.391,85.2226050758353,85.5593949241647
79,0.399630935668945,0.395244097104271,0.40401777423362,85.432,85.1893664996127,85.6746335003874
80,0.396992005615234,0.392739261647956,0.401244749582513,85.728,85.5915373581368,85.8644626418632
81,0.395691422119141,0.392173229885643,0.399209614352639,85.631,85.4808425495582,85.7811574504418
82,0.402728285522461,0.396085973399699,0.409370597645223,85.441,85.1670335875035,85.7149664124965
83,0.399839179077148,0.394434864556948,0.405243493597349,85.485,85.279501399433,85.690498600567
84,0.397339434204102,0.391032721734464,0.403646146673739,85.615,85.3634149425648,85.8665850574352
85,0.398440939941406,0.393752032392842,0.403129847489971,85.56,85.338470410941,85.781529589059
86,0.394228402709961,0.388664810264785,0.399791995155136,85.792,85.5067062687155,86.0772937312845
87,0.387942908325195,0.384610888491181,0.391274928159209,86.002,85.8126216992188,86.1913783007812
88,0.395309632568359,0.38761629242564,0.403002972711079,85.731,85.4641304019021,85.9978695980979
89,0.389366897583008,0.38494796562912,0.393785829536895,85.85,85.6330687274405,86.0669312725595
90,0.393608823242188,0.386317685829178,0.400899960655197,85.787,85.4946959147498,86.0793040852502
91,0.388166803588867,0.383515991210179,0.392817615967556,86.001,85.7967186828918,86.2052813171082
92,0.388097487182617,0.384254459636468,0.391940514728767,85.968,85.7202048350185,86.2157951649815
93,0.387894915771484,0.381625255734428,0.394164575808541,85.95,85.6790545810287,86.2209454189713
94,0.389602590332031,0.383575077115021,0.395630103549042,85.865,85.5582098097011,86.1717901902989
95,0.388811156616211,0.38408513419348,0.393537179038942,86.013,85.7771988392692,86.2488011607308
96,0.386262681884766,0.378646951346796,0.393878412422736,85.997,85.5815209110276,86.4124790889724
97,0.388489283447266,0.382141111333598,0.394837455560934,86.011,85.7608407108509,86.2611592891491
98,0.382764583740234,0.379626485936263,0.385902681544205,86.341,86.1992590212898,86.4827409787102
99,0.389640025024414,0.382675560600488,0.39660448944834,85.886,85.5322076210018,86.2397923789982
100,0.382170687866211,0.377735799067605,0.386605576664817,86.218,85.9727949253398,86.4632050746602


==> Data/fashion_train_ce_acc_with_ci_rebuttal.csv <==
epoch,ce_mean,ce_ci_lower,ce_ci_upper,acc_mean,acc_ci_lower,acc_ci_upper
1,1.65928380086263,1.57576640900367,1.74280119272159,54.82,52.2026393521765,57.4373606478236
2,0.925750942382813,0.890340690807656,0.961161193957969,71.7191666666667,71.0720663497935,72.3662669835398
3,0.719032460327148,0.708261188102762,0.729803732551535,74.951,74.6544374678091,75.2475625321909
4,0.643399235636393,0.637845530978987,0.648952940293799,76.8958333333333,76.6810153606179,77.1106513060488
5,0.598225774129232,0.593863349556024,0.60258819870244,78.4748333333333,78.2565516150585,78.6931150516082
6,0.565531128133138,0.561045659197272,0.570016597069004,79.776,79.5597207727631,79.9922792272369
7,0.540666405843099,0.537107983333158,0.54422482835304,80.73,80.529125924383,80.930874075617
8,0.51962069925944,0.51552827837022,0.52371312014866,81.6018333333334,81.3931906198602,81.8104760468065
9,0.504430301920573,0.499965330691544,0.508895273149602,82.1466666666667,81.9492879504549,82.3440453828785
10,0.490943612060547,0.485836572739348,0.496050651381745,82.6266666666667,82.3862341590012,82.8670991743322
11,0.478591422526042,0.473741751498199,0.483441093553884,83.089,82.8970215621603,83.2809784378397
12,0.46716223836263,0.462722645524707,0.471601831200554,83.5215,83.3321958381798,83.7108041618202
13,0.457323289388021,0.453941452550224,0.460705126225818,83.882,83.7624394334927,84.0015605665073
14,0.449697196248372,0.44650341873944,0.452890973757305,84.1055,83.9974088300791,84.2135911699209
15,0.441833293863932,0.439049300125165,0.444617287602699,84.412,84.3187961153716,84.5052038846284
16,0.43456653503418,0.431656902743008,0.437476167325352,84.6745,84.5447481469376,84.8042518530624
17,0.428453896280924,0.425632331441603,0.431275461120246,84.8835,84.7640586374534,85.0029413625466
18,0.422958951822917,0.419951475528959,0.425966428116874,85.084,84.9478368269084,85.2201631730916
19,0.417116329854329,0.414166492580817,0.420066167127842,85.2913333333333,85.1640804344586,85.4185862322081
20,0.413118517862956,0.409699764273828,0.416537271452083,85.4315,85.2957730173234,85.5672269826766
21,0.409249745788574,0.404857867598163,0.413641623978985,85.5366666666667,85.3565757670867,85.7167575662466
22,0.404872202250163,0.401139812472474,0.408604592027852,85.7165,85.5663879696484,85.8666120303516
23,0.401266732381185,0.397569111995506,0.404964352766864,85.8686666666667,85.7171699900693,86.020163343264
24,0.398038651631673,0.393462690325383,0.402614612937963,86.0005,85.8555009615794,86.1454990384206
25,0.394675411275228,0.389999527113519,0.399351295436936,86.064,85.8941522948487,86.2338477051513
26,0.390972410685221,0.386600169549001,0.395344651821442,86.2283333333333,86.0802577037281,86.3764089629386
27,0.386541505940755,0.382168613229735,0.390914398651776,86.3618333333334,86.1927075458589,86.5309591208078
28,0.383723524576823,0.379487169554007,0.387959879599639,86.4998333333333,86.3407629635669,86.6589037030997
29,0.380487301432292,0.375479773291505,0.385494829573079,86.5945,86.422417549907,86.766582450093
30,0.37677238260905,0.372020616446415,0.381524148771684,86.7268333333333,86.5605523305972,86.8931143360695
31,0.373716847330729,0.369715523622255,0.377718171039204,86.8386666666667,86.7008992442893,86.976434089044
32,0.374907632548014,0.368416732474456,0.381398532621573,86.752,86.4742462909988,87.0297537090012
33,0.370096218058268,0.365110594362037,0.375081841754499,86.9231666666667,86.7294965151823,87.116836818151
34,0.366035057983398,0.361476254297752,0.370593861669045,87.0695,86.8886309937019,87.2503690062981
35,0.363550286560059,0.35938927989161,0.367711293228507,87.1675,87.0049247805651,87.3300752194349
36,0.36090058787028,0.356963734708222,0.364837441032338,87.2453333333333,87.1129404336732,87.3777262329934
37,0.358970465393066,0.354938998113506,0.363001932672627,87.335,87.1925955973404,87.4774044026596
38,0.355748621927897,0.351828631387438,0.359668612468357,87.4463333333333,87.3200088636758,87.5726578029909
39,0.352866292419434,0.3490567380141,0.356675846824767,87.5415,87.4018204164334,87.6811795835667
40,0.359817689921061,0.347754570774581,0.371880809067541,87.1995,86.608359711112,87.790640288888
41,0.352125686645508,0.346262341077904,0.357989032213112,87.5258333333333,87.2949612363723,87.7567054302944
42,0.347063965250651,0.34376022618528,0.350367704316022,87.7241666666667,87.6082999988315,87.8400333345019
43,0.34567820119222,0.342029198572524,0.349327203811916,87.7745,87.6351418462584,87.9138581537416
44,0.346097264200846,0.339545610849234,0.352648917552459,87.7518333333333,87.48003891323,88.0236277534367
45,0.342354609273275,0.338273583039144,0.346435635507405,87.8646666666667,87.7126260332634,88.0167073000699
46,0.346859894104004,0.333355827856003,0.360363960352005,87.735,87.2609355885151,88.2090644114849
47,0.337197670084635,0.334035565266324,0.340359774902947,88.0765,87.9615452754508,88.1914547245492
48,0.335461827697754,0.332620418103059,0.338303237292449,88.1265,88.0251499411103,88.2278500588897
49,0.336069539693197,0.331926022452949,0.340213056933445,88.0786666666667,87.9187623971393,88.2385709361941
50,0.339992222900391,0.332004840393673,0.347979605407109,87.9546666666667,87.6514332545222,88.2579000788112
51,0.334525799357096,0.329735473707118,0.339316125007075,88.1335,87.9481085818634,88.3188914181366
52,0.333407661031087,0.325388937904775,0.3414263841574,88.1455,87.8111085830429,88.479891416957
53,0.329292847595215,0.324334470695988,0.334251224494442,88.3278333333334,88.1729245779836,88.4827420886831
54,0.326887470499675,0.322601497819531,0.331173443179818,88.4186666666667,88.2719725183895,88.5653608149438
55,0.32667431427002,0.322648251444186,0.330700377095853,88.4253333333333,88.2681338790164,88.5825327876503
56,0.323833169148763,0.320025848296533,0.327640490000993,88.5521666666667,88.412839029266,88.6914943040673
57,0.321218470458984,0.317587077608707,0.324849863309262,88.6351666666667,88.5092643654988,88.7610689678345
58,0.323299662984212,0.316070726162077,0.330528599806347,88.5608333333333,88.3073209199735,88.8143457466932
59,0.321681214192708,0.319062540305246,0.32429988808017,88.5715,88.4543123447136,88.6886876552864
60,0.321886466878255,0.317331178623629,0.326441755132881,88.5868333333333,88.4069721022847,88.766694564382
61,0.319349366455078,0.315990690342011,0.322708042568146,88.6803333333334,88.5373991315212,88.8232675351456
62,0.316840690104167,0.313897428444789,0.319783951763544,88.7795,88.6459929356712,88.9130070643289
63,0.315872412923177,0.311895981765252,0.319848844081102,88.8053333333333,88.6500035258964,88.9606631407703
64,0.315176825052897,0.310930750250755,0.319422899855039,88.8283333333334,88.6673507142277,88.989315952439
65,0.324483678690592,0.305786317300821,0.343181040080364,88.4231666666667,87.6206706316737,89.2256627016597
66,0.326068515828451,0.306778472927352,0.345358558729549,88.4011666666667,87.7210329932239,89.0813003401095
67,0.315898478597005,0.309522124303674,0.322274832890336,88.8138333333334,88.5760466603955,89.0516200062712
68,0.31490395904541,0.309445849986321,0.320362068104499,88.8233333333333,88.5560292916061,89.0906373750606
69,0.310459873758952,0.306129757548783,0.314789989969121,89.0026666666667,88.812677407115,89.1926559262183
70,0.311215022074381,0.302928083643883,0.31950196050488,88.9695,88.6151230272097,89.3238769727903
71,0.313887004496257,0.300445282404369,0.327328726588144,88.8393333333333,88.2861293373629,89.3925373293037
72,0.317306071980794,0.308346848716715,0.326265295244873,88.7516666666667,88.4389583722395,89.0643749610939
73,0.326894207356771,0.29663701073314,0.357151403980402,88.369,87.2392613106087,89.4987386893914
74,0.308467376098633,0.303934123477642,0.313000628719624,89.0801666666667,88.900605532632,89.2597278007013
75,0.306364736124674,0.30193081815608,0.310798654093269,89.145,88.9818638834502,89.3081361165498
76,0.304015326741536,0.299667454050359,0.308363199432714,89.2235,89.0428585533633,89.4041414466367
77,0.3050109958903,0.29977205042307,0.31024994135753,89.1763333333333,88.9686520340132,89.3840146326535
78,0.304547102152506,0.298301601564528,0.310792602740485,89.1885,88.9341404376276,89.4428595623724
79,0.320058149515788,0.292602444546332,0.347513854485244,88.5783333333333,87.4847910292704,89.6718756373962
80,0.304687850138346,0.296182943772148,0.313192756504545,89.1613333333333,88.7923956043682,89.5302710622985
81,0.301458041280111,0.294531790544717,0.308384292015504,89.3078333333333,88.9975823332318,89.6180843334349
82,0.304227409769694,0.297281947749005,0.311172871790383,89.1901666666667,88.9047335008672,89.4755998324661
83,0.303270087890625,0.296728313944189,0.309811861837061,89.243,88.9926344968228,89.4933655031772
84,0.302708162231445,0.297901444442664,0.307514880020227,89.259,89.0504737610789,89.4675262389211
85,0.298509878133138,0.295570995192265,0.301448761074012,89.411,89.3006891349237,89.5213108650763
86,0.296804605407715,0.292711538762744,0.300897672052686,89.4786666666667,89.3017616829862,89.6555716503471
87,0.335490578511556,0.262906770878893,0.408074386144219,88.2531666666667,85.9554695135618,90.5508638197715
88,0.293967228393555,0.289138558932189,0.29879589785492,89.605,89.4085677906017,89.8014322093983
89,0.292254351501465,0.288898994289403,0.295609708713527,89.6655,89.5370043622023,89.7939956377977
90,0.32878796274821,0.259996768026336,0.397579157470083,88.5778333333333,86.6022378654376,90.5534288012291
91,0.293856446533203,0.284004587116659,0.303708305949747,89.6076666666667,89.2316566313512,89.9836767019821
92,0.294932069600423,0.284234477994626,0.305629661206221,89.5335,89.119995965597,89.947004034403
93,0.311556337381999,0.288696357748431,0.334416317015566,88.9028333333333,88.0371615606999,89.7685051059668
94,0.293659241841634,0.28394098236467,0.303377501318598,89.601,89.2923734946408,89.9096265053592
95,0.301705982157389,0.281923400541854,0.321488563772924,89.1705,88.3107810304852,90.0302189695148
96,0.287546492614746,0.280260056659404,0.294832928570088,89.7955,89.5221199058708,90.0688800941293
97,0.287073503926595,0.277660308706971,0.296486699146219,89.8066666666667,89.4367583517961,90.1765749815372
98,0.285393966979981,0.280447879930936,0.290340054029025,89.8721666666667,89.6936083756677,90.0507249576656
99,0.286452376912435,0.279306179324581,0.293598574500288,89.8138333333333,89.5471270673632,90.0805395993035
100,0.296414762166341,0.27174891124693,0.321080613085753,89.4731666666667,88.5697455121611,90.3765878211722


==> Data/fashion_train_ce_acc_with_ci_sgd_rebuttal.csv <==
epoch,ce_mean,ce_ci_lower,ce_ci_upper,acc_mean,acc_ci_lower,acc_ci_upper
1,1.68897475667318,1.63710709751093,1.74084241583543,53.5016666666667,51.1008415642381,55.9024917690952
2,1.08839478027344,1.06462177126284,1.11216778928404,69.8701666666667,69.4440858994936,70.2962474338397
3,0.898748779296875,0.868021106469714,0.929476452124036,67.8645,65.0398543901059,70.6891456098941
4,0.801359698282878,0.77750662402771,0.825212772538046,69.967,68.0685567031352,71.8654432968648
5,0.724600597127279,0.714672493880256,0.734528700374301,73.3111666666667,72.5377751982157,74.0845581351176
6,0.690686944376628,0.673156727038812,0.708217161714444,74.177,72.9606967103007,75.3933032896993
7,0.649949098103841,0.640112988956166,0.659785207251517,75.7313333333333,74.9153017928366,76.54736487383
8,0.617144126790365,0.607113061143845,0.627175192436884,77.2823333333334,76.6560738660931,77.9085928005736
9,0.616595885823568,0.600338160303296,0.632853611343839,77.1895,76.4860408130136,77.8929591869865
10,0.588181485188802,0.57868852359946,0.597674446778145,78.4646666666667,77.9894300247236,78.9399033086097
11,0.564628968098959,0.555226573641834,0.574031362556083,79.3133333333333,78.6968449337944,79.9298217328722
12,0.56661252726237,0.556777075517582,0.576447979007157,79.1763333333334,78.6913802659782,79.6612864006885
13,0.551520181274414,0.541414305869061,0.561626056679767,79.7121666666667,79.1132176322384,80.3111157010949
14,0.543975564371745,0.52987253202952,0.558078596713969,80.0973333333333,79.4142565581943,80.7804101084724
15,0.518126612752279,0.512297916946788,0.523955308557769,81.3515,81.1000689814277,81.6029310185723
16,0.52497733988444,0.514206213459688,0.535748466309192,80.6903333333333,80.0083421709158,81.3723244957509
17,0.518151784057617,0.514391481706598,0.521912086408637,81.0201666666667,80.7823205089331,81.2580128244003
18,0.503420141398112,0.496467574028225,0.510372708767999,81.6941666666667,81.2981954013795,82.0901379319539
19,0.492986350911458,0.486137933855254,0.499834767967663,82.159,81.8054099500558,82.5125900499442
20,0.495249296061198,0.486905220557207,0.503593371565189,81.9468333333333,81.5036801921649,82.3899864745017
21,0.498341508789062,0.479541358056735,0.51714165952139,81.8488333333333,81.0377164317566,82.6599502349101
22,0.4807042775472,0.473969438622196,0.487439116472205,82.5756666666667,82.2340876967585,82.9172456365749
23,0.472806411336263,0.465773030393161,0.479839792279365,82.866,82.5321905829858,83.1998094170142
24,0.468740262654622,0.464710505214021,0.472770020095224,83.054,82.8860305787747,83.2219694212253
25,0.468071883951823,0.461813992357015,0.474329775546631,82.9873333333333,82.6699098141583,83.3047568525084
26,0.471026316731771,0.459117842591164,0.482934790872377,82.8578333333334,82.2729039952147,83.442762671452
27,0.448516928710938,0.446122507043096,0.450911350378779,83.886,83.7312117029694,84.0407882970307
28,0.463600712483724,0.453123785165128,0.47407763980232,83.124,82.5921968856706,83.6558031143294
29,0.460205402018229,0.442834644321746,0.477576159714712,83.359,82.6410051713667,84.0769948286333
30,0.44576096089681,0.438991117383024,0.452530804410596,83.9218333333333,83.5829548055263,84.2607118611404
31,0.442686917317708,0.43683135406965,0.448542480565767,83.9403333333333,83.6217987067688,84.2588679598978
32,0.436752711791992,0.432692656114075,0.440812767469909,84.2826666666667,84.0638308140831,84.5015025192503
33,0.444626959838867,0.429577732313643,0.459676187364092,83.8283333333333,83.1371635911182,84.5195030755484
34,0.434724165852865,0.42331311987413,0.4461352118316,84.377,83.904398645159,84.849601354841
35,0.430894290771484,0.421690499111767,0.440098082431202,84.396,83.9264053900199,84.8655946099801
36,0.42663933207194,0.422732007299352,0.430546656844529,84.6086666666667,84.4134999932285,84.8038333401048
37,0.423180948893229,0.417477023636741,0.428884874149717,84.7756666666667,84.4783961026519,85.0729372306815
38,0.413612403564453,0.408945892405203,0.418278914723704,85.1838333333333,84.9765387937702,85.3911278728965
39,0.417254014282227,0.412502423771224,0.42200560479323,84.9258333333333,84.6870515932327,85.1646150734339
40,0.421270624593099,0.414953960532248,0.42758728865395,84.7545,84.4187194941218,85.0902805058782
41,0.415905871887207,0.40651306087501,0.425298682899404,85.0416666666667,84.6361132697541,85.4472200635792
42,0.41534224009196,0.407351123014501,0.423333357169418,85.0328333333333,84.6649622116482,85.4007044550185
43,0.416676640319824,0.407294817157199,0.426058463482449,84.9008333333333,84.4493887378089,85.3522779288578
44,0.413993707478841,0.405575722708458,0.422411692249225,85.0445,84.6779175715911,85.4110824284089
45,0.405180746968587,0.397991914492406,0.412369579444769,85.4653333333334,85.1574195331663,85.7732471335004
46,0.404910479634603,0.398055034101558,0.411765925167648,85.3826666666667,85.11211840726,85.6532149260734
47,0.407947383829753,0.399700743512029,0.416194024147476,85.2305,84.8829176603865,85.5780823396136
48,0.399160948486328,0.393180413642064,0.405141483330593,85.618,85.3299559644463,85.9060440355537
49,0.399319642537435,0.394279714763702,0.404359570311167,85.5825,85.3533005796746,85.8116994203254
50,0.396717861328125,0.387258086628366,0.406177636027884,85.7138333333333,85.3009840434036,86.1266826232631
51,0.392495167439779,0.387530717898013,0.397459616981544,85.8771666666667,85.6732746928097,86.0810586405237
52,0.386703220316569,0.382619613046472,0.390786827586666,86.125,85.9137762087691,86.3362237912309
53,0.389299918111165,0.384493390207791,0.39410644601454,85.9978333333333,85.7764198569503,86.2192468097164
54,0.394239247436523,0.387765682861817,0.40071281201123,85.7585,85.4975570157265,86.0194429842735
55,0.384084080200195,0.379051272952502,0.389116887447888,86.1578333333333,85.9229204383796,86.3927462282871
56,0.381853987528483,0.37517564441063,0.388532330646336,86.2761666666667,85.9921013148282,86.5602320185051
57,0.388814185994466,0.379191267970997,0.398437104017935,85.9951666666667,85.6175217148624,86.3728116184709
58,0.392144409891764,0.374863832261841,0.409424987521688,85.841,85.162613634842,86.519386365158
59,0.370619519755046,0.368263312389701,0.372975727120391,86.7138333333333,86.6112852986027,86.816381368064
60,0.380763113810221,0.372170684043497,0.389355543576945,86.2231666666667,85.8403490359046,86.6059842974287
61,0.373578877665202,0.368163823482893,0.37899393184751,86.5715,86.3180546068079,86.8249453931921
62,0.377716363627116,0.368179603645571,0.387253123608661,86.3803333333333,86.0174961480023,86.7431705186643
63,0.3797596875,0.371803817087348,0.387715557912652,86.2518333333333,85.8831755160111,86.6204911506556
64,0.372441353251139,0.367837910440454,0.377044796061825,86.5561666666667,86.3169111813896,86.7954221519438
65,0.368399300435384,0.363674524422608,0.37312407644816,86.7455,86.5411020219977,86.9498979780023
66,0.371140108642578,0.36641750844636,0.375862708838796,86.5568333333333,86.3187823198477,86.794884346819
67,0.367509582316081,0.36415194722688,0.370867217405282,86.7858333333333,86.6649284439007,86.9067382227659
68,0.373463838399251,0.365273128903841,0.381654547894662,86.4606666666667,86.0598351832677,86.8614981500656
69,0.359890500691732,0.355813736009162,0.363967265374302,87.0806666666666,86.9046271325909,87.2567062007424
70,0.364564421386719,0.358142029115145,0.370986813658292,86.8535,86.5733102186364,87.1336897813636
71,0.362505097859701,0.357383799029332,0.367626396690069,86.951,86.7451478151072,87.1568521848928
72,0.366894951171875,0.356812168396258,0.376977733947492,86.7275,86.3199803775847,87.1350196224153
73,0.361355815734863,0.358499434769364,0.364212196700363,86.9516666666667,86.8058460040249,87.0974873293084
74,0.361149598897298,0.353137772886634,0.369161424907963,86.962,86.6398928003803,87.2841071996197
75,0.354678648885091,0.350555571368957,0.358801726401226,87.2295,87.0439628523351,87.4150371476649
76,0.357819711608887,0.353314538551148,0.362324884666626,87.0913333333333,86.9068243584388,87.2758423082278
77,0.349941834106445,0.347105747765857,0.352777920447034,87.4075,87.2647142968068,87.5502857031932
78,0.355975347188314,0.350857355437951,0.361093338938677,87.162,86.9355517610195,87.3884482389806
79,0.352077210083008,0.347690014143943,0.356464406022073,87.2515,87.0327318115026,87.4702681884973
80,0.347833930155436,0.34387322864461,0.351794631666263,87.511,87.3519976152211,87.6700023847789
81,0.346984620564779,0.343310631275512,0.350658609854045,87.4703333333333,87.2867270557057,87.6539396109609
82,0.353811474405925,0.347444526166968,0.360178422644881,87.204,86.9388208477939,87.4691791522062
83,0.350610435587565,0.345430405212849,0.355790465962281,87.3406666666667,87.1392675715276,87.5420657618057
84,0.347422255249023,0.341379484347528,0.353465026150518,87.4873333333333,87.2320142273362,87.7426524393305
85,0.349045014444987,0.343770675218438,0.354319353671536,87.3601666666667,87.1059217055905,87.6144116277428
86,0.344327250976563,0.338466856512274,0.350187645440851,87.5656666666667,87.2945516517475,87.8367816815858
87,0.3374626365153,0.334174897582385,0.340750375448214,87.858,87.6879975111732,88.0280024888268
88,0.344086838175456,0.336623633870749,0.351550042480162,87.5846666666667,87.2847879112694,87.8845454220639
89,0.338418321634928,0.334157377459078,0.342679265810779,87.7991666666667,87.6244927389186,87.9738405944147
90,0.342308484395345,0.335588843324376,0.349028125466314,87.642,87.3744257388332,87.9095742611668
91,0.337128045247396,0.332107743338041,0.342148347156751,87.8555,87.6472540389269,88.0637459610731
92,0.336827448425293,0.33297091151138,0.340683985339206,87.8261666666667,87.647408679804,88.0049246535294
93,0.33564391011556,0.329085346030243,0.342202474200877,87.9151666666667,87.6167114711662,88.2136218621671
94,0.336867730407715,0.331060411031726,0.342675049783703,87.8396666666667,87.5576574392629,88.1216758940704
95,0.335827319641113,0.33088179600742,0.340772843274806,87.8895,87.6724764514498,88.1065235485502
96,0.333330436604818,0.325894474361473,0.340766398848162,87.9801666666667,87.6401393460114,88.3201939873219
97,0.33567381825765,0.329628566526906,0.341719069988394,87.8688333333333,87.6021527337684,88.1355139328983
98,0.328891408894857,0.325192636406709,0.332590181383005,88.1603333333333,88.0105814543776,88.310085212289
99,0.335404618530273,0.327790000476757,0.34301923658379,87.8326666666667,87.4976923103851,88.1676410229482
100,0.327733221537272,0.323286139080219,0.332180303994325,88.1873333333333,87.9989492175291,88.3757174491376


==> Data/rec_errors_3_alpha_0_1.csv <==
iter,rec_errors_L1,lower_bound_L1,upper_bound_L1,rec_errors_LQ,lower_bound_LQ,upper_bound_LQ
0,0.08127336267449162,0.07830702050295199,0.08423970484603124,0.08080197159612781,0.07601839899540956,0.08558554419684607
1,0.08280357004018325,0.07893396755230704,0.08667317252805946,0.06811645555351675,0.06514498716536182,0.07108792394167168
2,0.08480127155637979,0.08150488179818263,0.08809766131457694,0.06743777283143448,0.06495189604254864,0.06992364962032033
3,0.08561403893842434,0.083084372486478,0.08814370539037068,0.06706353521003926,0.0646224524913227,0.06950461792875581
4,0.08647619083294886,0.0841225979760837,0.08882978368981402,0.0663031675517518,0.06393782257178028,0.0686685125317233
5,0.08701906970721407,0.08532008346815595,0.08871805594627219,0.06578810382820208,0.06236024359134248,0.06921596406506168
6,0.0873570890760099,0.08510700766598801,0.0896071704860318,0.06497768172420601,0.061210039221657624,0.0687453242267544
7,0.08737565478133354,0.08553362531488296,0.08921768424778412,0.06452325965605672,0.06079824617103447,0.06824827314107897
8,0.08714869152304128,0.08599850297743007,0.08829888006865248,0.06408518128898474,0.06006408385198001,0.06810627872598948
9,0.08725487235141247,0.08561655959480852,0.08889318510801641,0.06361952208077168,0.05951702446226195,0.0677220196992814
10,0.08730068655846168,0.08519260121767204,0.08940877189925132,0.06314623049619701,0.05908495659576678,0.06720750439662725
11,0.08703446364909484,0.08506723728629915,0.08900169001189052,0.06284100360257316,0.05877263945087182,0.0669093677542745
12,0.08716829906000016,0.08528819171300092,0.0890484064069994,0.06242613776432955,0.05867388533488281,0.06617839019377629
13,0.08711402208530919,0.08540728389343388,0.0888207602771845,0.06209117784652598,0.05827408241943802,0.06590827327361394
14,0.08688795875025009,0.08504603294514118,0.08872988455535899,0.061683158206916444,0.05792353560150401,0.06544278081232888
15,0.08690318653659052,0.08521373812695937,0.08859263494622166,0.06151214130342847,0.05764497569113677,0.06537930691572016
16,0.08697886999293325,0.08519903819381747,0.08875870179204903,0.061080856615724655,0.05730430339665903,0.06485740983479028
17,0.08685671869856823,0.08532374947369413,0.08838968792344233,0.060734080128217086,0.05697150888010974,0.06449665137632443
18,0.08698477742791386,0.08526447304147364,0.08870508181435408,0.06011925616818816,0.056062742144268624,0.0641757701921077
19,0.08678644069488065,0.08545375690087031,0.08811912448889098,0.06009004267914455,0.05648229786346393,0.06369778749482516
20,0.08665144326162291,0.0854551335381828,0.08784775298506302,0.05970491922859493,0.05611374660321675,0.06329609185397311
21,0.08659490850127236,0.0854906172469783,0.0876991997555664,0.05942736390366814,0.05583214214134483,0.06302258566599145
22,0.08659020340812158,0.08564141618309142,0.08753899063315175,0.05923572904529802,0.05593245194401212,0.06253900614658392
23,0.08645574783187251,0.08566929116478594,0.08724220449895909,0.058822076395582526,0.05557425862863568,0.06206989416252937
24,0.08641204946152325,0.08557580548078808,0.08724829344225843,0.058731914659522225,0.05535588780138482,0.06210794151765963
25,0.08627932563727457,0.0855051994930523,0.08705345178149684,0.05829702567941928,0.05526207581751528,0.06133197554132328
26,0.08618720455216153,0.08563279986048637,0.08674160924383668,0.05812618978398064,0.05530476217127531,0.06094761739668597
27,0.08615313922580606,0.08552757291169909,0.08677870553991303,0.057954150887959834,0.05514827038076526,0.06076003139515441
28,0.08603233645070958,0.08552303838005815,0.08654163452136102,0.05782130696810224,0.05516944672178843,0.06047316721441605
29,0.08592730856449889,0.08546773987164338,0.08638687725735439,0.057507925723970246,0.054704075771400254,0.06031177567654024
30,0.08596215622914047,0.0854195628372416,0.08650474962103934,0.057331513942630474,0.05485789957303157,0.05980512831222938
31,0.08587382934045076,0.08502408504806809,0.08672357363283344,0.057114122671056346,0.054730878145475816,0.059497367196636876
32,0.08586566724893668,0.08497177304925417,0.0867595614486192,0.05699362659669619,0.054623670498189995,0.05936358269520239
33,0.08581589545268953,0.08487789527425531,0.08675389563112375,0.05678005023047772,0.05463364548975746,0.05892645497119798
34,0.0857748909703466,0.08485392558124946,0.08669585635944374,0.05645988720134325,0.05425065232880687,0.05866912207387963
35,0.08578532865634002,0.08464832527319763,0.08692233203948241,0.0563080452473109,0.054429423815814,0.05818666667880781
36,0.08579526442059168,0.08450122827323203,0.08708930056795133,0.05616859110463903,0.05413415915040815,0.05820302305886991
37,0.08565495692184862,0.08447643750442752,0.08683347633926972,0.055831888587599576,0.05384675746415982,0.057817019711039336
38,0.0855766920900666,0.08443006503939099,0.08672331914074222,0.055784391016692435,0.05341238112156502,0.05815640091181985
39,0.08555218324585012,0.08436360871521975,0.08674075777648049,0.055690043022243264,0.05328424237434598,0.05809584367014055
40,0.08556101369054914,0.0843339551431985,0.08678807223789978,0.05552385518878883,0.053094382018591665,0.05795332835898599
41,0.08547077757700251,0.0841840094354496,0.08675754571855543,0.0553307731991197,0.05281107842049566,0.05785046797774374
42,0.08541535367849044,0.08412065714066161,0.08671005021631928,0.055289876643227334,0.05303104195126804,0.05754871133518663
43,0.08536810435553754,0.08406356294378547,0.08667264576728961,0.055041863643008816,0.052482546893492625,0.05760118039252501
44,0.08532829553034492,0.08387409282235966,0.08678249823833017,0.055072491463419485,0.05274532510784249,0.05739965781899648
45,0.08526717613959729,0.0839224370700037,0.08661191520919088,0.05475667631791069,0.052204759808944755,0.05730859282687662
46,0.08525953733614096,0.08387371750111164,0.08664535717117028,0.05453879909371871,0.05208283800919309,0.056994760178244334
47,0.08518994039700863,0.08387858916177716,0.08650129163224009,0.05406748937190353,0.04993707471251781,0.05819790403128926
48,0.08515167315018046,0.08381206865744013,0.08649127764292079,0.054430423128540795,0.052000326452011636,0.05686051980506995
49,0.08516489914423056,0.08392814558959022,0.0864016526988709,0.05437666803660781,0.0517447363939433,0.05700859967927232
50,0.08506459525710343,0.08381371956608873,0.08631547094811813,0.054220916765168235,0.05220733501906066,0.05623449851127581
51,0.0850346463436234,0.08381082086814517,0.08625847181910162,0.05398993460384366,0.051077925233014326,0.05690194397467299
52,0.08494649317058037,0.0837270192586001,0.08616596708256063,0.05381114244752262,0.050997183367100005,0.05662510152794524
53,0.08489596595329005,0.08375884028861573,0.08603309161796437,0.05400045618895888,0.05121597559498427,0.05678493678293349
54,0.084899596947654,0.0836812354831172,0.0861179584121908,0.05383537306638447,0.05116398515205223,0.05650676098071672
55,0.08485816837996017,0.08374679506737723,0.08596954169254312,0.053595012782560826,0.05055456190938026,0.05663546365574139
56,0.08486246647306725,0.08385054587495559,0.0858743870711789,0.05360683472420256,0.0509990636830138,0.056214605765391314
57,0.08481492031133978,0.08364312527895128,0.08598671534372827,0.05354583374367331,0.050950293803459404,0.05614137368388722
58,0.08479972858698832,0.0836470134460134,0.08595244372796325,0.05350107996402118,0.05068484096810352,0.05631731895993884
59,0.08477656531120589,0.08369552985286101,0.08585760076955078,0.05338189536307204,0.05081913959018023,0.055944651135963856
60,0.08480549806518953,0.08365586927427619,0.08595512685610286,0.05311646567069798,0.0506703886580517,0.055562542683344256
61,0.08478105086642146,0.08373456710009493,0.08582753463274799,0.052916218145270234,0.05032137968883616,0.05551105660170431
62,0.08476003730304922,0.08371829990662599,0.08580177469947245,0.05312666088609659,0.04983413252045945,0.05641918925173373
63,0.08478469062738968,0.0837154399525236,0.08585394130225575,0.05309519209939574,0.050220151053472356,0.055970233145319126
64,0.08480293786568789,0.08373179386934677,0.08587408186202901,0.0530815421137439,0.05011792986182456,0.056045154365663236
65,0.08485447975338203,0.08374571165479175,0.08596324785197232,0.052725309666829465,0.05005273303058637,0.05539788630307256
66,0.08480503876958552,0.08356150700130387,0.08604857053786717,0.05292469419147143,0.049986341475312224,0.05586304690763064
67,0.08474837316822911,0.08356560206378923,0.085931144272669,0.05288114556034125,0.05006678940479075,0.05569550171589175
68,0.0848861320131314,0.08386682086568441,0.0859054431605784,0.05275510195920498,0.04992778727018286,0.05558241664822709
69,0.08489176526327201,0.08371191758939109,0.08607161293715293,0.052924370242854644,0.05013518651705477,0.05571355396865452
70,0.08491061425316783,0.08357568827655384,0.08624554022978181,0.0527178775782974,0.04974909626813179,0.05568665888846301
71,0.0849384318532301,0.08362389580957125,0.08625296789688897,0.052686933221630115,0.049547692511485525,0.055826173931774706
72,0.08483465098958029,0.08353038700351456,0.08613891497564602,0.05272790998529557,0.04985232188909797,0.055603498081493175
73,0.08484492284446868,0.0834748518429865,0.08621499384595085,0.05248077592056544,0.04929598078793135,0.055665571053199525
74,0.08485160698693965,0.08331332250588869,0.08638989146799061,0.052417770194593226,0.04905826645107721,0.05577727393810924
75,0.08491904208905114,0.08358715022537419,0.08625093395272809,0.05274465127936669,0.050016067087832246,0.05547323547090114
76,0.08498338275247161,0.08377165489086426,0.08619511061407896,0.05247395048650124,0.04972947638845262,0.05521842458454986
77,0.0848901720315555,0.08358214701760688,0.0861981970455041,0.05274732387830187,0.049814478543224024,0.05568016921337971
78,0.084855854042462,0.08341023589246808,0.08630147219245592,0.05260624091210124,0.04945851966960509,0.05575396215459739
79,0.08482114755773823,0.08342825573062851,0.08621403938484795,0.05215680296053564,0.04820065053575712,0.05611295538531416
80,0.0848528482964137,0.08349891918756155,0.08620677740526583,0.05234200483019584,0.04947997882132074,0.05520403083907094
81,0.08488994816092844,0.08352762178034003,0.08625227454151686,0.05226305779104301,0.04892145474383346,0.05560466083825256
82,0.08480503789671359,0.08340310385548935,0.08620697193793783,0.05229942397311636,0.04906982792787843,0.055529020018354296
83,0.08475635999021652,0.08334562803370477,0.08616709194672828,0.05221754827953969,0.049051527741790106,0.05538356881728928
84,0.08477916350473765,0.08322285671994976,0.08633547028952553,0.0522068697211315,0.04865128029596711,0.055762459146295885
85,0.0848302387899704,0.08319729073305984,0.08646318684688095,0.052148796028719205,0.049100469302188546,0.055197122755249864
86,0.08480329646388594,0.08339505531626638,0.0862115376115055,0.05217572996445382,0.049002714198142276,0.05534874573076536
87,0.08483757373720824,0.0834929495811164,0.08618219789330007,0.05211301380486936,0.04909841753910439,0.055127610070634325
88,0.08480514099353273,0.08323170472496241,0.08637857726210305,0.05205701662218629,0.04893599756396898,0.05517803568040361
89,0.08477280956712208,0.08325288174254708,0.08629273739169707,0.051701726099892445,0.048317793614511516,0.055085658585273374
90,0.08469954382736442,0.08320017393019324,0.08619891372453559,0.05201701084966369,0.04880738975491283,0.055226631944414545
91,0.08474870701471596,0.08323934198078382,0.08625807204864809,0.051860055257235374,0.04865409752175086,0.05506601299271989
92,0.08472451012719692,0.083259325657177,0.08618969459721684,0.05183853796330541,0.048518922892972334,0.05515815303363849
93,0.08470768286015183,0.08324780895926864,0.08616755676103502,0.051760351674930684,0.04882729924217488,0.054693404107686486
94,0.08475331469750605,0.0832833872524004,0.08622324214261169,0.05172835471300467,0.04864515519869458,0.05481155422731477
95,0.08472381628402743,0.08320993571506446,0.0862376968529904,0.051738767288241415,0.04852460513912704,0.05495292943735579
96,0.08462941358043825,0.08311731134566858,0.08614151581520793,0.05172629195391807,0.04872704154012446,0.05472554236771168
97,0.08468784867573115,0.08306014405580597,0.08631555329565632,0.05166136953612312,0.04867813257933772,0.05464460649290851
98,0.08461004852735013,0.08306039492205015,0.0861597021326501,0.05155880136236165,0.048261678864740476,0.05485592385998282
99,0.08461359952570477,0.08304582548195731,0.08618137356945223,0.051219670385894055,0.04795191731031161,0.054487423461476496
100,0.08458476311318619,0.08300341674899246,0.08616610947737992,0.051612320532516506,0.0485288606368138,0.05469578042821921
101,0.08452929722393238,0.08291554607241629,0.08614304837544846,0.051536716236954425,0.048336700745089486,0.05473673172881936
102,0.08459702122139987,0.083046168715566,0.08614787372723373,0.05145386758512442,0.04822017520830941,0.054687559961939435
103,0.08459238626735183,0.08297323571434079,0.08621153682036287,0.05133023873689476,0.04826475279316762,0.0543957246806219
104,0.08454601526744707,0.08285437663342031,0.08623765390147382,0.051206086928791694,0.04755133325612278,0.05486084060146061
105,0.084556121945039,0.08288906346984268,0.08622318042023533,0.051194038042553146,0.048245883354079824,0.05414219273102647
106,0.0845505096636171,0.08290831952079292,0.08619269980644129,0.0513671206484377,0.04792770706854072,0.05480653422833468
107,0.08453969596808208,0.08276171602439478,0.08631767591176939,0.051190185527375996,0.047459643506822274,0.05492072754792972
108,0.0845048407495996,0.08271325388609568,0.08629642761310352,0.0512428351765372,0.0482874836295549,0.054198186723519504
109,0.08453147529671672,0.08272255072143156,0.08634039987200187,0.05117589215652716,0.04785023575772146,0.05450154855533286
110,0.08453648135133515,0.08282893820572737,0.08624402449694293,0.050954252396196234,0.04691469499373524,0.05499380979865723
111,0.0844715436402733,0.08272424450710625,0.08621884277344036,0.05111828594411011,0.04797974015985084,0.05425683172836938
112,0.08444190209988417,0.08265088164083484,0.0862329225589335,0.05108916448998406,0.04753613187835271,0.05464219710161541
113,0.0844928314733974,0.08278446125721142,0.08620120168958337,0.05098746896389256,0.04724620895138375,0.05472872897640137
114,0.08445196163520666,0.08276326954983615,0.08614065372057716,0.050952078391347175,0.04782988096560978,0.05407427581708457
115,0.08442039930911045,0.08265551400751582,0.08618528461070508,0.05092142805321924,0.0475489008818425,0.05429395522459598
116,0.08437228680872293,0.08258176813830118,0.08616280547914468,0.05101364526755657,0.04776791424083809,0.054259376294275054
117,0.08435760916226943,0.0825442811782925,0.08617093714624637,0.051002091407411645,0.04800700085295059,0.0539971819618727
118,0.08443263333839678,0.08262819106019553,0.08623707561659802,0.05082954094776605,0.047834204001704524,0.05382487789382758
119,0.0844646021056461,0.08261029948045802,0.08631890473083419,0.05093734909227447,0.047738714601435764,0.05413598358311318
120,0.08437393466208096,0.08246463044516561,0.0862832388789963,0.0508885753963477,0.04767738862097088,0.054099762171724526
121,0.0844086097061715,0.08233796775903224,0.08647925165331077,0.05095292663633168,0.04797617679909273,0.05392967647357062
122,0.08438220885113706,0.08244309480897445,0.08632132289329968,0.0510471216142377,0.04809597662575734,0.053998266602718066
123,0.08433861048496231,0.08241437524451535,0.08626284572540928,0.051023392939722356,0.047921393128649924,0.05412539275079479
124,0.08438057929475438,0.08258937433463959,0.08617178425486918,0.05078781674828407,0.04768944352964714,0.05388618996692101
125,0.08442859908436509,0.082668509169486,0.08618868899924419,0.050892099372025434,0.04769967374322759,0.05408452500082328
126,0.08432206021469926,0.08245396772202744,0.08619015270737108,0.05082292904092127,0.047612928158204317,0.05403292992363822
127,0.08435529798002453,0.08250480190000967,0.08620579406003939,0.05098325413976853,0.04792783949770943,0.05403866878182763
128,0.08436615823485176,0.08246487607495681,0.08626744039474671,0.05073694475650871,0.047341848696254824,0.054132040816762594
129,0.08432922488450964,0.08232154969388214,0.08633690007513714,0.05083289687758039,0.04771195686881877,0.05395383688634202
130,0.08432078013083977,0.08239853468903588,0.08624302557264366,0.050884728446696684,0.047932758238638164,0.053836698654755204
131,0.08437529364885069,0.08229080625724926,0.08645978104045211,0.05073097280820941,0.04727785224362277,0.05418409337279605
132,0.08437529194468353,0.08223556713244275,0.08651501675692432,0.05088519040089815,0.04752039975159207,0.05424998105020423
133,0.08434939835986782,0.0822493529193471,0.08644944380038855,0.05079641041533671,0.04760793061321101,0.05398489021746241
134,0.08426899470631868,0.08224214336329208,0.08629584604934529,0.050575535719893025,0.04697648644149158,0.05417458499829447
135,0.08432751722372903,0.0823725985572439,0.08628243589021416,0.050684630662523864,0.04751128576401545,0.05385797556103228
136,0.08440018707888533,0.08213970055874267,0.08666067359902799,0.05076031524791406,0.04753924316026771,0.053981387335560405
137,0.0842751842166036,0.08213072518397578,0.08641964324923142,0.050631790042566197,0.04723445309539499,0.0540291269897374
138,0.08425879732295906,0.08218815884959017,0.08632943579632794,0.05064490815284073,0.04695541377979984,0.05433440252588162
139,0.0843505625604866,0.08228959855186309,0.08641152656911012,0.050784317285455925,0.047402800869480774,0.054165833701431076
140,0.08428112066016243,0.08224772053499459,0.08631452078533026,0.05055565777670253,0.04703553153611023,0.054075784017294834
141,0.08423768122975209,0.0820892925309152,0.08638606992858898,0.050869560038510245,0.04760853563318103,0.05413058444383946
142,0.08430876962048844,0.0822858721355349,0.08633166710544199,0.05072207365088036,0.047609434883870656,0.05383471241789007
143,0.08427076409113718,0.08220553435335706,0.0863359938289173,0.05064270023700309,0.047453832371369846,0.05383156810263633
144,0.08422919649447028,0.08220081430791985,0.0862575786810207,0.0507343502680593,0.04735305927806729,0.054115641258051315
145,0.08427806166502905,0.08229920584952857,0.08625691748052952,0.05054174559342891,0.047108915647321885,0.053974575539535934
146,0.08424828840822782,0.08213106592313663,0.08636551089331901,0.05051644859153829,0.04682098095575713,0.05421191622731945
147,0.08423511932325435,0.0822966814153116,0.0861735572311971,0.05083445577633318,0.04777348907095663,0.053895422481709726
148,0.08423768228845993,0.08235929991947781,0.08611606465744205,0.05071708792525796,0.04718195078880503,0.054252225061710894
149,0.08433113930006451,0.0824202341799049,0.08624204442022412,0.050641027702101694,0.047413487040121736,0.05386856836408165
150,0.08421602953841267,0.08226098866546752,0.08617107041135783,0.0508093555957867,0.04722462956192471,0.054394081629648684
151,0.08417859451402784,0.08215901886541856,0.08619817016263713,0.05078652996397115,0.04739406033867999,0.05417899958926231
152,0.08424411664216971,0.08212911349077352,0.0863591197935659,0.050677924010213614,0.04709558638393615,0.05426026163649108
153,0.08421583478414678,0.08201313367173042,0.08641853589656313,0.05056449244160628,0.04666549988976457,0.054463484993448
154,0.08424011239388401,0.08211661888959301,0.08636360589817502,0.05065553157895229,0.0471832707185885,0.054127792439316084
155,0.0841889028825443,0.08198883006656862,0.08638897569851997,0.050759959948475694,0.04723311418031385,0.05428680571663754
156,0.08413360901111286,0.08198717017623817,0.08628004784598754,0.050619582394597365,0.047129947468335605,0.054109217320859125
157,0.08414916902690786,0.08207185834060171,0.08622647971321401,0.05069430572165027,0.04704775244731127,0.05434085899598927
158,0.08411927828561214,0.08202597914646666,0.08621257742475762,0.05058441758858993,0.046900555919029904,0.05426827925814996
159,0.08419219067252622,0.08206412469946815,0.08632025664558428,0.0506479681822105,0.047123577925248634,0.05417235843917236
160,0.08414780475145128,0.08200604331523668,0.08628956618766588,0.05056202780359757,0.047238244465743186,0.05388581114145196
161,0.08415998837795327,0.0821110077108729,0.08620896904503364,0.050576159804441634,0.04671239084254085,0.05443992876634242
162,0.08410775086262466,0.08206727301430367,0.08614822871094566,0.050421423763218585,0.04682122015545655,0.054021627370980624
163,0.08412933435291271,0.08206028785218811,0.08619838085363732,0.05067379344922618,0.046891720141404934,0.05445586675704742
164,0.08413421016854576,0.08208993237992251,0.08617848795716901,0.05055577054499523,0.047092032329408326,0.05401950876058213
165,0.08416452728863387,0.08203343694686123,0.08629561763040651,0.05060086867178611,0.04671364351239465,0.05448809383117758
166,0.08415883124009294,0.08194221020365393,0.08637545227653194,0.05076984159488538,0.047127082694930114,0.054412600494840646
167,0.08419051677989675,0.0820272488883759,0.0863537846714176,0.050506904869849246,0.04670974985609349,0.054304059883605
168,0.08415380907199413,0.08194043306451455,0.0863671850794737,0.05017018335763551,0.04586575088152776,0.054474615833743266
169,0.08415744765431851,0.08204704293709551,0.08626785237154151,0.05069594559546377,0.04701918347701747,0.05437270771391006
170,0.08415234612006442,0.08203189100750552,0.08627280123262332,0.05050463049370254,0.04678532158238025,0.054223939405024825
171,0.08413207694314023,0.08202674329761442,0.08623741058866605,0.05053282764852592,0.047037962402019365,0.05402769289503248
172,0.08409519710394142,0.0819450888005379,0.08624530540734494,0.05050474492987704,0.046525621442053564,0.05448386841770052
173,0.08408184169472047,0.0819518579836121,0.08621182540582883,0.050425448757043786,0.04676786726356269,0.05408303025052488
174,0.08412328255744714,0.08209323420655557,0.08615333090833871,0.05022572727220442,0.046600360508220424,0.05385109403618842
175,0.08418154626068478,0.08208131504141887,0.08628177747995068,0.05049851975836335,0.046775009647413955,0.054222029869312745
176,0.08422194577310302,0.08204950303141496,0.08639438851479107,0.05062916789044001,0.04680677488685153,0.054451560894028486
177,0.08423142461106328,0.08223547195044972,0.08622737727167684,0.05060014559555376,0.046888272074805414,0.0543120191163021
178,0.0841812294212375,0.08211418961393951,0.08624826922853548,0.05039358480738112,0.046656197289193575,0.05413097232556866
179,0.08419448740200466,0.08222981865535102,0.08615915614865831,0.05040854643523648,0.04647379352847334,0.054343299341999614
180,0.08420089048028398,0.08208041016944825,0.0863213707911197,0.050384279848409055,0.04656685493904491,0.0542017047577732
181,0.08426672837438244,0.0822268539403521,0.08630660280841278,0.0504028199413931,0.046454903110773146,0.05435073677201305
182,0.0842156592379403,0.08212253961958553,0.08630877885629508,0.05036466412024117,0.04649051939081576,0.05423880884966657
183,0.0841683685118536,0.0820904526412197,0.08624628438248749,0.05038127627212241,0.046898214655569814,0.05386433788867501
184,0.08421183048452673,0.08217119142731934,0.08625246954173411,0.050445647326508115,0.04640013943325842,0.05449115521975781
185,0.08410674675432195,0.08209405352458238,0.08611943998406152,0.050500822899840925,0.04675892479435058,0.05424272100533127
186,0.08411792485431333,0.08210700198282558,0.08612884772580107,0.05039540380404758,0.04667487348751146,0.05411593412058369
187,0.08408134494266398,0.0820646509527352,0.08609803893259275,0.050423530596805065,0.046773331706988296,0.054073729486621834
188,0.0840712253957339,0.08207350010897778,0.08606895068249003,0.05029919689771624,0.04642773129368511,0.05417066250174737
189,0.08410872420720142,0.08214793586433666,0.08606951255006617,0.050263253723107235,0.04636263175256374,0.05416387569365073
190,0.08411153408590356,0.08207524948371356,0.08614781868809357,0.05022545968830159,0.046161536080665394,0.054289383295937785
191,0.08410378444567906,0.0820952203473933,0.08611234854396482,0.050509567095235006,0.04664274839875956,0.05437638579171045
192,0.08408330180355833,0.08210620715700985,0.08606039645010681,0.050525964463403385,0.04700531604740665,0.054046612879400116
193,0.08410112489446972,0.08222265834248733,0.0859795914464521,0.050332638416352535,0.04695097332953289,0.05371430350317218
194,0.0841123767519181,0.08208000016037748,0.08614475334345872,0.05042515465988003,0.0463932345521661,0.05445707476759396
195,0.08416512740256091,0.08227286366453457,0.08605739114058725,0.0503664634060238,0.046768612770060586,0.05396431404198701
196,0.08414172495898235,0.08212319756449911,0.0861602523534656,0.05030111678634851,0.04650795828747049,0.05409427528522653
197,0.08416197985472297,0.08210801226454387,0.08621594744490207,0.05026258077887526,0.04629374296508401,0.0542314185926665
198,0.08420586669291238,0.08224330841067645,0.08616842497514832,0.05051291162495262,0.04680252095444954,0.054223302295455696
199,0.08414566355531153,0.0822178565271927,0.08607347058343036,0.0503497581151793,0.04672514445247829,0.05397437177788031
200,0.08415927869991557,0.08221947658972965,0.0860990808101015,0.050409571766781736,0.04697896861915814,0.053840174914405334
201,0.08419407356051323,0.08227059240470441,0.08611755471632204,0.05031207598012459,0.04706881436295973,0.05355533759728945
202,0.0841394152320555,0.08221151155488937,0.08606731890922162,0.050524964627535016,0.046827344847334085,0.054222584407735946
203,0.08415618349663953,0.08216138356797001,0.08615098342530905,0.05036027011497422,0.04686491724865859,0.053855622981289854
204,0.0841584527170943,0.08197442477838433,0.08634248065580426,0.050298045808605765,0.04638834091805284,0.05420775069915869
205,0.08413432338334496,0.0820799898081915,0.08618865695849842,0.05037563730302995,0.04654257051827407,0.05420870408778583
206,0.08413859474005798,0.08206681916086034,0.08621037031925563,0.050494843557992976,0.04695476203976395,0.054034925076222
207,0.0840993512364359,0.0821247163898595,0.0860739860830123,0.050080803885115086,0.04686711335231472,0.05329449441791545
208,0.08411153141542382,0.08215491028928956,0.08606815254155809,0.05035108955569123,0.04681655369967851,0.05388562541170395
209,0.08411836755868884,0.08204650791137935,0.08619022720599834,0.050137977615943095,0.0460041238697643,0.05427183136212189
210,0.08409360230139043,0.08198507421643685,0.08620213038634401,0.050191818262294394,0.046530954480427184,0.053852682044161604
211,0.08413784151404839,0.0820392528693493,0.08623643015874749,0.05042733306522547,0.046622475000708485,0.05423219112974245
212,0.08414335616536323,0.08200162764998753,0.08628508468073892,0.05011859484951701,0.04658248132766225,0.05365470837137176
213,0.0841431051027466,0.0820130434461013,0.0862731667593919,0.05032001982549981,0.04652435273204684,0.05411568691895278
214,0.08413112706197289,0.08207962560133761,0.08618262852260816,0.050335992410370546,0.0464856929904096,0.054186291830331496
215,0.08413371874583456,0.08211654209921414,0.08615089539245498,0.050356717557123384,0.04670790102664668,0.05400553408760009
216,0.08408999375211244,0.08197783132982284,0.08620215617440205,0.05023950156037401,0.04621217795056971,0.05426682517017831
217,0.08415650761914174,0.08238980328079465,0.08592321195748884,0.05020113708266377,0.04625027700207167,0.054151997163255874
218,0.08409112779179159,0.08218975888846852,0.08599249669511466,0.05022036382320424,0.04639115723891099,0.054049570407497485
219,0.08407714708003677,0.0821188305508454,0.08603546360922815,0.05010891094538479,0.04593590352504203,0.05428191836572755
220,0.08405298190222525,0.08202811962073416,0.08607784418371635,0.05032899247132332,0.046743757638351806,0.05391422730429483
221,0.08401250966096811,0.08195169789437481,0.08607332142756141,0.050178846533664126,0.04626525734718359,0.05409243572014466
222,0.08402067932817703,0.08205355492716984,0.08598780372918421,0.05009218871171604,0.045838182548258125,0.05434619487517396
223,0.08402791592933234,0.08209241577431879,0.08596341608434589,0.05017975544128186,0.04640018709598437,0.05395932378657935
224,0.08408760380235117,0.08213356907643235,0.08604163852826999,0.050092103247424066,0.045803571054585615,0.05438063544026252
225,0.08408401863241108,0.0822406313936172,0.08592740587120495,0.049986618958593396,0.04552376478510279,0.054449473132084
226,0.08404055984129058,0.0820835954806892,0.08599752420189195,0.05034145394290679,0.04676794465849064,0.053914963227322935
227,0.08404858065646933,0.08211573027853768,0.08598143103440099,0.0502902129908289,0.046842039657161036,0.05373838632449676
228,0.08407516126168882,0.08206077925017041,0.08608954327320723,0.05022741319433621,0.04664485867281662,0.053809967715855805
229,0.08409366049233966,0.0821744210563655,0.08601289992831382,0.0503536763658989,0.046625556874373704,0.0540817958574241
230,0.08410207335659269,0.08200030554218057,0.0862038411710048,0.05013037253453071,0.04618614106228889,0.05407460400677253
231,0.08403437899586405,0.08195208295257458,0.08611667503915352,0.05020597606694792,0.04625981551374023,0.05415213662015561
232,0.08406315958967721,0.08212837856512108,0.08599794061423334,0.049981433276575345,0.04665400279727274,0.05330886375587795
233,0.08404959055543856,0.08218872351253478,0.08591045759834234,0.05023665850994415,0.0466923568352063,0.05378096018468201
234,0.08402968627754095,0.08210408110085926,0.08595529145422265,0.05023436729704245,0.046353624790766976,0.05411510980331792
235,0.08396671959390496,0.08198594256364942,0.0859474966241605,0.05019785119936508,0.0467305328473613,0.053665169551368866
236,0.08403982463219911,0.08206260990298604,0.08601703936141218,0.0502190492731263,0.046210348647598494,0.05422774989865411
237,0.08408589397087045,0.0822369514967372,0.0859348364450037,0.050096012856124285,0.04573224653123671,0.05445977918101186
238,0.08399371340976332,0.08207603172822171,0.08591139509130492,0.0501152855893693,0.046265074454895645,0.05396549672384295
239,0.0839987785914341,0.08193385437345471,0.0860637028094135,0.05028001912778444,0.046508424753947064,0.05405161350162181
240,0.08399703206031692,0.08204308994180533,0.08595097417882851,0.05007593924172367,0.04638725647712302,0.053764622006324314
241,0.08399856419181809,0.0819887133186487,0.08600841506498748,0.05033583538552559,0.046605174892568824,0.05406649587848236
242,0.08393692304307192,0.0819764194737331,0.08589742661241073,0.05015703987889071,0.04650367730188691,0.05381040245589451
243,0.08395235675190559,0.08190312737640686,0.08600158612740431,0.05034099734961238,0.04672089008209331,0.053961104617131446
244,0.08393386716062969,0.08197354970863326,0.08589418461262611,0.05027547458354807,0.04653942181690226,0.054011527350193884
245,0.08391829135413328,0.08196021692328606,0.08587636578498051,0.050117416397588176,0.04634699170015984,0.053887841095016514
246,0.08388343090813756,0.08194311953353889,0.08582374228273623,0.050058630112352696,0.04632338328148846,0.05379387694321693
247,0.08397414550039081,0.08210719577613489,0.08584109522464674,0.05012706481991199,0.046742187840229446,0.05351194179959454
248,0.08397861521176123,0.08212257092015145,0.085834659503371,0.05012111909211164,0.046122712115007854,0.05411952606921543
249,0.08398500901018947,0.0821653289711946,0.08580468904918434,0.050219761691440754,0.0467766683152571,0.05366285506762441
250,0.08398391179588818,0.0820838795247258,0.08588394406705056,0.05015359495474879,0.04644147547907019,0.05386571443042739
251,0.08398909274785904,0.08198941894460596,0.08598876655111212,0.05006180421284038,0.0462236711635216,0.05389993726215916
252,0.08397551600116185,0.08220974040441471,0.08574129159790898,0.05008732168928698,0.04606722909447908,0.05410741428409488
253,0.08396528092202953,0.08199562599256052,0.08593493585149853,0.05030558285486273,0.046517407134063465,0.054093758575661996
254,0.0839330770270149,0.08209362184195955,0.08577253221207025,0.05009018760405139,0.04654250599262019,0.05363786921548258
255,0.08392520538748342,0.08203116999364221,0.08581924078132463,0.05006254702392744,0.046195921137435314,0.05392917291041957
256,0.08392162904757451,0.0820049964554115,0.08583826163973753,0.050205682996275335,0.04644454521689575,0.05396682077565492
257,0.08392071305615287,0.08201547367603876,0.08582595243626698,0.05016382252229305,0.046649780609861434,0.05367786443472467
258,0.08390177180219582,0.08195973647751506,0.08584380712687659,0.050232725310981975,0.04660408951839738,0.05386136110356657
259,0.08400141831662013,0.0820325562041273,0.08597028042911295,0.050170166088556824,0.04655166884840406,0.05378866332870959
260,0.0839348252522142,0.08204867487537088,0.08582097562905752,0.050215884638049324,0.04649301943151595,0.0539387498445827
261,0.08399557809290861,0.0820956874101845,0.08589546877563273,0.05005030473639142,0.04662896662205898,0.05347164285072385
262,0.083931163381253,0.08196423649704765,0.08589809026545836,0.050046547038023484,0.04628789515219811,0.05380519892384886
263,0.08391652231637935,0.08193115545250367,0.08590188918025503,0.050010458193228954,0.04616555513269468,0.05385536125376323
264,0.08391849587543397,0.08201702435104374,0.0858199673998242,0.05012075957021993,0.04633751573834312,0.05390400340209674
265,0.08394475675839545,0.08189405757151609,0.08599545594527482,0.05021296840198074,0.0466850970385667,0.053740839765394774
266,0.08392546041568233,0.08198720238758142,0.08586371844378324,0.05022493468145045,0.046740494703420156,0.053709374659480745
267,0.08392805035587717,0.0820122038282638,0.08584389688349053,0.04997199897862707,0.04602641471083639,0.05391758324641775
268,0.08401477706589396,0.08193411021835673,0.08609544391343119,0.05018914023358426,0.04684814733609606,0.053530133131072466
269,0.08401900412637067,0.08196232612853481,0.08607568212420653,0.0499141854138525,0.04660345141971883,0.05322491940798617
270,0.08389320135856318,0.082016910587339,0.08576949212978736,0.05008357868031318,0.04612281930484399,0.05404433805578236
271,0.08392751654681571,0.08209501817687222,0.0857600149167592,0.05024432329168478,0.04677225143316225,0.05371639515020731
272,0.08393145079018469,0.0821283265970115,0.08573457498335788,0.050158320590661096,0.046449627727516915,0.053867013453805276
273,0.08388294194064373,0.08202170932883984,0.08574417455244762,0.04994576059931845,0.04589726226521343,0.05399425893342347
274,0.08385251277900636,0.08199233988413233,0.08571268567388039,0.0500140252287352,0.046348853780348885,0.05367919667712152
275,0.08390344912671326,0.08203253355594428,0.08577436469748223,0.04976401857844594,0.045180800258276775,0.0543472368986151
276,0.0838809945438417,0.08206869263310089,0.0856932964545825,0.05005880982554325,0.04615860374769989,0.05395901590338661
277,0.08386521709618042,0.08206806888033921,0.08566236531202162,0.05007060275859906,0.04640559754013039,0.05373560797706772
278,0.08386538582484333,0.08209596761971948,0.08563480402996719,0.049812936923422806,0.04619517734076291,0.0534306965060827
279,0.08391656991941472,0.08207082353522702,0.08576231630360243,0.049901696502457085,0.04626590011857776,0.05353749288633641
280,0.083936193303245,0.08205800025714333,0.08581438634934668,0.050006052691847616,0.04651263749178783,0.053499467891907404
281,0.0839488445060536,0.08196578997033817,0.08593189904176902,0.04997352091983676,0.04597628885826417,0.05397075298140935
282,0.08395879534775584,0.08206458636360049,0.08585300433191119,0.04978481263878622,0.04593161849676478,0.053638006780807664
283,0.08402969611691599,0.08197244939302537,0.08608694284080662,0.04975384478436081,0.0455945924429284,0.05391309712579322
284,0.08400816658616175,0.0820994305411122,0.08591690263121131,0.049864858635186166,0.046165796857059085,0.053563920413313246
285,0.08391321004086823,0.08209409065659395,0.0857323294251425,0.049886260427124365,0.04641803439923571,0.05335448645501302
286,0.08388532412695102,0.08206604667720457,0.08570460157669746,0.04982836600347368,0.04623352488026404,0.05342320712668332
287,0.08389757512989386,0.08215874228516694,0.08563640797462078,0.04993291647695301,0.045950592287187564,0.05391524066671846
288,0.0838949278711895,0.08203978709310704,0.08575006864927197,0.04982697075818456,0.04581340408501506,0.053840537431354064
289,0.08390498352339926,0.0819601098889578,0.08584985715784071,0.04983319377893537,0.046073973099677486,0.05359241445819326
290,0.08388862619101776,0.08197371386605948,0.08580353851597605,0.049929515099039964,0.04627347571223184,0.05358555448584809
291,0.08392174766935276,0.08198623322924217,0.08585726210946334,0.04984148358806435,0.046092837783277774,0.05359012939285093
292,0.08390461225986874,0.08194864495807155,0.08586057956166593,0.049771371772662366,0.045713627784634926,0.05382911576068981
293,0.08399343724653706,0.08204036526017387,0.08594650923290025,0.05006334810267703,0.046308202502180845,0.05381849370317321
294,0.0839250967940812,0.08210786328129797,0.08574233030686441,0.049705036432643714,0.04580775102502337,0.053602321840264054
295,0.08389265207677563,0.08211121126709187,0.08567409288645939,0.04958011404522482,0.04480597187546526,0.054354256214984374
296,0.08388712421058644,0.08215280394231965,0.08562144447885324,0.049643787220629676,0.045064193322588326,0.054223381118671025
297,0.08384004703060141,0.08209806603751539,0.08558202802368743,0.049868803314635037,0.04608266378861413,0.053654942840655945
298,0.0838556263901731,0.08213932905582551,0.0855719237245207,0.04974265864201331,0.0463494316146251,0.05313588566940153
299,0.08385039158669602,0.08213386256067189,0.08556692061272016,0.04984408461336626,0.04606341243157129,0.053624756795161224
300,0.08398893570676523,0.08200569700793282,0.08597217440559764,0.049854184999786735,0.04618711770602133,0.05352125229355214
301,0.08396141352818398,0.08204680477532306,0.0858760222810449,0.04994242440859588,0.046184795879945194,0.05370005293724656
302,0.08397423861991787,0.08209281181322887,0.08585566542660687,0.04991663215521751,0.046347654344041714,0.0534856099663933
303,0.08389199446024306,0.08217048082925142,0.0856135080912347,0.049851456521957785,0.04603314558504193,0.05366976745887364
304,0.0838626262536439,0.08213513442836332,0.08559011807892447,0.04979957088502005,0.04635110239291202,0.05324803937712808
305,0.08386363290156611,0.08210291265633515,0.08562435314679706,0.04977231176597726,0.04551816372221283,0.05402645980974169
306,0.08385904565935569,0.08210100102761264,0.08561709029109874,0.04989193247550166,0.04621095804493191,0.05357290690607141
307,0.08385888154898372,0.08216569835428417,0.08555206474368326,0.04973459976837319,0.045998014254509216,0.05347118528223716
308,0.08388386617104208,0.08213667909262484,0.08563105324945933,0.049810916323291154,0.045992463766526465,0.053629368880055844
309,0.0839591693042876,0.08218779278011877,0.08573054582845642,0.04984768523987483,0.04630562561168412,0.05338974486806554
310,0.08394504084839177,0.08210783014270545,0.08578225155407809,0.04988357849735216,0.046260978298659855,0.05350617869604446
311,0.08388824875064586,0.08220192553292001,0.08557457196837172,0.0496860480716388,0.04606345016143838,0.05330864598183922
312,0.08389024776021776,0.08215724306686627,0.08562325245356926,0.049870619551005954,0.04594877525987685,0.053792463842135055
313,0.08385169062095288,0.0821614872606993,0.08554189398120646,0.049755779196411526,0.04624355767058739,0.05326800072223566
314,0.08387280148268783,0.0821967304323465,0.08554887253302916,0.04972921064592985,0.046051404222610656,0.05340701706924904
315,0.08389873729908195,0.08221550973800144,0.08558196486016247,0.049754948223690296,0.045854718733477705,0.05365517771390289
316,0.08389380028505447,0.0822298910209605,0.08555770954914844,0.049831617638867745,0.04591768300680302,0.05374555227093247
317,0.08394174365236155,0.08223788483924044,0.08564560246548267,0.049779871122432054,0.04603555016669962,0.05352419207816449
318,0.08389212048806347,0.08217948480432247,0.08560475617180446,0.0495821164202765,0.045843343036838596,0.0533208898037144
319,0.08388288523978679,0.08226116389185396,0.08550460658771962,0.049834980654674364,0.046169933819039465,0.053500027490309264
320,0.08388430363754748,0.08233990131902362,0.08542870595607134,0.049590307401587465,0.04600634411397666,0.05317427068919827
321,0.0838875883714972,0.08233349014450525,0.08544168659848914,0.04973795027649549,0.04609023784140995,0.05338566271158103
322,0.08390914864401769,0.08238497692191085,0.08543332036612453,0.04971386545502588,0.046397296471509454,0.05303043443854231
323,0.08395991374595059,0.08230792553826477,0.08561190195363641,0.04984587907113251,0.04636734561437214,0.053324412527892884
324,0.08391382417860857,0.08233655910978574,0.0854910892474314,0.049742542118680885,0.046531657721483294,0.05295342651587848
325,0.0839079198836347,0.0823624293769267,0.08545341039034271,0.04961882624678103,0.045847952728858735,0.05338969976470333
326,0.08392229005940405,0.08243929577802181,0.08540528434078629,0.049863875086581626,0.04633470275380318,0.053393047419360073
327,0.08393415479248575,0.08248379400171861,0.0853845155832529,0.04981432178624483,0.046140012128011484,0.05348863144447817
328,0.08400382257484021,0.08267132727304244,0.08533631787663798,0.049766473981388275,0.04594427724040144,0.05358867072237511
329,0.08398156469163923,0.08256853918512838,0.08539459019815007,0.04983287618974698,0.046321841970592345,0.053343910408901615
330,0.08393560166073097,0.08245663830827903,0.08541456501318291,0.049665314664139495,0.046230646066155213,0.05309998326212378
331,0.08390151778441532,0.08239353656919894,0.0854094989996317,0.049698574231379626,0.04615697265062448,0.05324017581213477
332,0.0839376856939885,0.08247407901844303,0.08540129236953398,0.04979393384807899,0.04646451770184474,0.053123349994313236
333,0.08393986891004068,0.08250523971873401,0.08537449810134735,0.04962033286226567,0.04587530826724404,0.0533653574572873
334,0.08396787136726636,0.0825123888945859,0.08542335383994681,0.049354529350238666,0.04499371185614391,0.05371534684433342
335,0.08393456537344177,0.08240317331471499,0.08546595743216855,0.049844906888159776,0.04652947057120941,0.05316034320511014
336,0.0839477170821724,0.0824094974810579,0.0854859366832869,0.04934683925405734,0.04536347551736842,0.05333020299074626
337,0.08396150993436569,0.08236279832940613,0.08556022153932524,0.04958815394315511,0.04613458008982989,0.05304172779648034
338,0.08393056570710503,0.08237299435681159,0.08548813705739847,0.04963044154269117,0.046350809622580834,0.0529100734628015
339,0.0838805020462463,0.08242316151075654,0.08533784258173605,0.049361587622364464,0.04633538965307513,0.052387785591653795
340,0.0838928619494014,0.08240028513461228,0.08538543876419052,0.04961066681578193,0.046087595570768435,0.05313373806079543
341,0.08392873719282104,0.08251747137092368,0.0853400030147184,0.049670666653133286,0.046503638844944226,0.052837694461322346
342,0.08389892553699684,0.08246001937709144,0.08533783169690223,0.04970982482862122,0.04635366182222965,0.05306598783501279
343,0.08386861300759861,0.08237247659222417,0.08536474942297305,0.04972925930713609,0.04638007928417569,0.0530784393300965
344,0.08385994892398721,0.08232257345567237,0.08539732439230205,0.04957056088848982,0.04587573390175919,0.053265387875220456
345,0.0838963039079044,0.08241183103848757,0.08538077677732123,0.04960531914115569,0.04621220558386831,0.05299843269844308
346,0.08387892084356775,0.08233485270395349,0.08542298898318201,0.049527190172376494,0.046700697094052925,0.05235368325070006
347,0.08388751654193002,0.08236049136599041,0.08541454171786964,0.04960430057691091,0.04626553587009874,0.052943065283723084
348,0.08393000514540468,0.082512404981586,0.08534760530922335,0.04960347512658487,0.04636045652931107,0.05284649372385867
349,0.08394851194784866,0.08244556935785727,0.08545145453784006,0.049501390538224554,0.04595210150944455,0.05305067956700456
350,0.08391406020817016,0.08243952261725845,0.08538859779908187,0.04950761242136221,0.046498518800245456,0.05251670604247896
351,0.08390567200157581,0.08240010409844745,0.08541123990470417,0.04935872097906057,0.04634557915091095,0.05237186280721019
352,0.08395170310402532,0.08233825835847003,0.08556514784958061,0.04937708513164827,0.04635196013460389,0.05240221012869265
353,0.08400579862172745,0.08240733099977644,0.08560426624367846,0.049538325049746576,0.046429181920846656,0.052647468178646496
354,0.08398715490495991,0.0825487966704071,0.08542551313951272,0.04943593347831106,0.04656680774900799,0.05230505920761413
355,0.08394000878571965,0.08241897370403087,0.08546104386740844,0.04948727083929295,0.04657185759633728,0.052402684082248616
356,0.0839272273971888,0.08232576293252837,0.08552869186184923,0.0494109795667231,0.04601906591966596,0.05280289321378024
357,0.08390955217111389,0.08240328534188346,0.08541581900034431,0.049579853838306216,0.04662150581388479,0.052538201862727646
358,0.08393634291429597,0.08246486179059687,0.08540782403799507,0.04967049476917012,0.0465348602872023,0.05280612925113794
359,0.08395073178549038,0.0824819731047869,0.08541949046619386,0.049555601918621184,0.046156207369306416,0.05295499646793595
360,0.08395020732416315,0.08246366154031988,0.08543675310800643,0.04938227773653958,0.046151992553081236,0.05261256291999793
361,0.08392494110905131,0.08253823188032737,0.08531165033777525,0.04944391664328397,0.04613797888419425,0.052749854402373696
362,0.08385994975737793,0.0823849391276369,0.08533496038711895,0.049664123075239625,0.04657957520850809,0.05274867094197116
363,0.08384787715358184,0.08229749187106858,0.08539826243609511,0.04948233089019144,0.04645429561217717,0.05251036616820571
364,0.08388093297455793,0.0824336458091472,0.08532822013996866,0.049610475963591694,0.04657966324408419,0.0526412886830992
365,0.08392729541427597,0.08249657711100897,0.08535801371754298,0.04945425546920132,0.04619618719195754,0.0527123237464451
366,0.0839747252910991,0.08235006729052206,0.08559938329167614,0.04952149510349432,0.04660255341983213,0.052440436787156514
367,0.08394549121407663,0.08222191037150421,0.08566907205664905,0.04957134687857625,0.04636370425956618,0.05277898949758632
368,0.08392912817010437,0.08226422890610237,0.08559402743410637,0.04956076702158581,0.046446542259195006,0.05267499178397661
369,0.08387788679478046,0.08233759652157288,0.08541817706798804,0.0494700067401303,0.04615451211516605,0.05278550136509455
370,0.08385563390627357,0.08234402081673808,0.08536724699580905,0.049528182908166477,0.04641420609523018,0.052642159721102776
371,0.08389199980037002,0.08242359654029865,0.08536040306044138,0.04949261684936905,0.046474513988903426,0.052510719709834675
372,0.0838554368219978,0.08239631784352086,0.08531455580047473,0.04934155931962717,0.04628253661075396,0.052400582028500384
373,0.08388919424011665,0.08248295934201239,0.08529542913822091,0.0492998581904258,0.04640528062269322,0.05219443575815839
374,0.08383967060537444,0.08238080377431663,0.08529853743643225,0.04953898114111828,0.04624569467071787,0.05283226761151869
375,0.08389197798266321,0.08222990838712317,0.08555404757820324,0.049101049984439975,0.04615528034991027,0.05204681961896968
376,0.08383618201315088,0.08226458643641903,0.08540777758988273,0.04924226993764259,0.04610335872092509,0.052381181154360086
377,0.08392935703931072,0.08235407409960672,0.08550463997901471,0.049227788536644265,0.046254888481948905,0.052200688591339625
378,0.083884360188718,0.08237519385529153,0.08539352652214448,0.04951747409260485,0.046587352052466544,0.05244759613274316
379,0.08383043268900228,0.08231541886391062,0.08534544651409394,0.04956761705625583,0.0464018826795618,0.052733351432949854
380,0.08384365190127632,0.08236547843486312,0.08532182536768952,0.04951376635143243,0.04644605340953496,0.0525814792933299
381,0.08381456667647061,0.08229485089697454,0.08533428245596668,0.049481305878014956,0.046304715975390445,0.052657895780639466
382,0.0837813607721543,0.08226552398092522,0.08529719756338337,0.049289801697354106,0.04577382889951601,0.0528057744951922
383,0.08379059964040038,0.08232231939249539,0.08525887988830537,0.04946625197023988,0.04626757833696869,0.05266492560351106
384,0.08381087548811776,0.08234121216009908,0.08528053881613644,0.04931832444897609,0.04614982448802891,0.05248682440992327
385,0.08391126956955493,0.08258086193401575,0.08524167720509411,0.049603277234706464,0.04648059940581372,0.05272595506359921
386,0.08398809368864325,0.08265955831570615,0.08531662906158036,0.049454776144088455,0.04670243159378656,0.05220712069439035
387,0.08390654311684252,0.08246875331327166,0.08534433292041338,0.049485432771398274,0.04628014741486444,0.05269071812793211
388,0.0838472208027751,0.0822615100751106,0.0854329315304396,0.04950355360966283,0.04652915976773268,0.05247794745159299
389,0.08382061517914396,0.08222605346709377,0.08541517689119416,0.049504171805680945,0.0464510185601715,0.05255732505119039
390,0.08388134943105521,0.08238891175078517,0.08537378711132526,0.049288424553162714,0.046367389151240154,0.052209459955085274
391,0.08386998037530212,0.08244970674182404,0.0852902540087802,0.04944993013806025,0.046611951396255305,0.05228790887986519
392,0.0839404765038851,0.08236228549442047,0.08551866751334973,0.049411603630544386,0.04623475437756935,0.052588452883519425
393,0.08391009474299423,0.08227784023042699,0.08554234925556146,0.04947692262372723,0.04641430048959798,0.05253954475785648
394,0.08400084331697336,0.08239748052095162,0.08560420611299509,0.049413550512834456,0.04625394593204769,0.052573155093621225
395,0.084021283469393,0.08234344937188105,0.08569911756690494,0.04922773480498536,0.045701305564085755,0.05275416404588496
396,0.08394745544014848,0.082245041800834,0.08564986907946295,0.04947404597497619,0.04661573857643877,0.052332353373513614
397,0.08395932468792364,0.08218439759004086,0.08573425178580642,0.04927750068627201,0.046365327949945495,0.05218967342259853
398,0.0839031153735583,0.08219389742889704,0.08561233331821955,0.049318724606835423,0.04616861327958933,0.05246883593408152
399,0.08399070657608113,0.08226253186754288,0.08571888128461937,0.049508059253707604,0.046493114438794295,0.05252300406862091
400,0.08390969317902292,0.08216549954931514,0.08565388680873069,0.049296253979800565,0.046427430584688366,0.052165077374912765
401,0.08387417823073293,0.0822239384344472,0.08552441802701866,0.0494053683325478,0.04607820378644466,0.05273253287865094
402,0.08386541419197334,0.08230603074366413,0.08542479764028255,0.04936555302842128,0.04625028594720673,0.052480820109635826
403,0.08390922580552748,0.08245781175844238,0.08536063985261258,0.049368344302000856,0.04639490352485988,0.052341785079141834
404,0.08390236192777481,0.08233984456595471,0.08546487928959491,0.04934549560782878,0.04632105790679017,0.0523699333088674
405,0.08391422492934943,0.08229223273074814,0.08553621712795072,0.049264835254264075,0.04592311023017306,0.05260656027835509
406,0.08394466346035814,0.0822537670381488,0.08563555988256749,0.049434845900166585,0.04639790395127142,0.05247178784906175
407,0.08386562487551988,0.08222065192128282,0.08551059782975694,0.0492855778777705,0.04619386489625425,0.052377290859286746
408,0.08387539670651215,0.08228967144232532,0.08546112197069897,0.04938257248140972,0.04613763582831116,0.052627509134508275
409,0.08391929533075122,0.0821733438735516,0.08566524678795084,0.04919146704561872,0.04628595995706495,0.05209697413417249
410,0.08392648918452329,0.08219599667249276,0.08565698169655382,0.04920466382169203,0.04625737879261438,0.05215194885076968
411,0.08394603276931725,0.08210811428698057,0.08578395125165393,0.04887905652910938,0.04542132218928422,0.052336790868934537
412,0.08385605313796429,0.08213185933087573,0.08558024694505285,0.049305616170380255,0.04602046065901477,0.05259077168174574
413,0.08388616058518338,0.08211798136289206,0.0856543398074747,0.04935754399637486,0.04611849346481252,0.052596594527937204
414,0.08380333029207085,0.0820946732791344,0.0855119873050073,0.04928506940837617,0.045994042149284306,0.05257609666746803
415,0.0839068557965125,0.0821935027965813,0.08562020879644369,0.04919039449704734,0.04589781770090678,0.0524829712931879
416,0.0838788176695676,0.0821240957142742,0.085633539624861,0.04936756839688441,0.046213942788591644,0.05252119400517717
417,0.08386711625495905,0.08220156953763011,0.08553266297228798,0.04917060594076035,0.04556820239387863,0.05277300948764207
418,0.0838320734322193,0.08211277077511847,0.08555137608932012,0.04920276944203248,0.04596837258844546,0.0524371662956195
419,0.08384559206377008,0.08206522113593759,0.08562596299160258,0.04920460693860909,0.04608075291810386,0.05232846095911432
420,0.08392202481002964,0.08202953492224459,0.08581451469781469,0.049316733803935676,0.04645722755750976,0.052176240050361596
421,0.0838789771595658,0.08213760502683237,0.08562034929229922,0.04919576983040447,0.04570993152678132,0.05268160813402761
422,0.08384114774466522,0.08208626088199175,0.0855960346073387,0.04933401741081788,0.04635085491834376,0.052317179903292
423,0.08387577818337108,0.08207858993702606,0.0856729664297161,0.0492713256551688,0.04596161306783162,0.05258103824250598
424,0.08384937993662671,0.08210754842068178,0.08559121145257163,0.049329398454012977,0.04634669005356897,0.05231210685445698
425,0.0838709681640841,0.08213691322109147,0.08560502310707672,0.04918023869751846,0.045671666351293945,0.05268881104374298
426,0.08383197234451852,0.08208325018439784,0.08558069450463919,0.049171968271194,0.04603615958324509,0.05230777695914291
427,0.08381821730338966,0.08206381779475393,0.0855726168120254,0.049214814886959696,0.04579418005474047,0.05263544971917892
428,0.0838834025833904,0.08208984369802518,0.08567696146875563,0.049315125319176215,0.04627146845187767,0.05235878218647476
429,0.08387199492807512,0.08202134360505314,0.0857226462510971,0.04907500432535154,0.045890549340715445,0.05225945930998764
430,0.08383146707056525,0.08198918809967694,0.08567374604145357,0.04924855915307228,0.04582812719403818,0.052668991112106385
431,0.08386524657378651,0.08210793638558248,0.08562255676199054,0.04923154359460378,0.04586605823179322,0.05259702895741434
432,0.08390836752333299,0.08213483230252122,0.08568190274414475,0.049046918989896424,0.04528576406518612,0.05280807391460673
433,0.08390908886225076,0.08201076230053965,0.08580741542396188,0.049085428700870695,0.045954507030146585,0.052216350371594805
434,0.08389963168114797,0.08211397926084966,0.08568528410144628,0.04910337190051571,0.04590764180042855,0.05229910200060287
435,0.08394714624495218,0.08213863014673797,0.0857556623431664,0.04922022967889796,0.04600319664451788,0.052437262713278046
436,0.08391740974957566,0.08206502688886338,0.08576979261028794,0.049074978389057694,0.0458697663048793,0.052280190473236086
437,0.08386873527730972,0.08208433752995777,0.08565313302466167,0.04897026873302522,0.04501415698789903,0.05292638047815141
438,0.08391828713842907,0.08214820422390387,0.08568837005295427,0.0492389545463305,0.04599510077979965,0.052482808312861354
439,0.08384332698078101,0.08205534916279131,0.08563130479877071,0.04904791941193343,0.04576968554393312,0.052326153279933736
440,0.0838587912697005,0.08206615546355422,0.08565142707584678,0.04908417486410842,0.04553433578590636,0.05263401394231047
441,0.08389362628995702,0.08202870669084135,0.08575854588907268,0.04903031123643414,0.04548384188158345,0.05257678059128484
442,0.0838366735008017,0.08200448369319521,0.0856688633084082,0.049129509235526295,0.045738833829154585,0.052520184641898005
443,0.08380309245885106,0.08190581180284723,0.0857003731148549,0.04927272673945995,0.04604300532717257,0.05250244815174732
444,0.08386629514185368,0.08191074019559745,0.0858218500881099,0.049163527867396375,0.04573883155909395,0.0525882241756988
445,0.0838938735227798,0.08203865280735785,0.08574909423820175,0.049053053926392205,0.04534529054070509,0.05276081731207932
446,0.08390665766574716,0.08210740606621635,0.08570590926527798,0.04904268570174336,0.045884826586425745,0.052200544817060976
447,0.0838490014536271,0.08204508470926303,0.08565291819799117,0.049054837006793375,0.04546467512968645,0.0526449988839003
448,0.08388608292165393,0.08187381954793357,0.0858983462953743,0.04919197856874324,0.04580639878339319,0.052577558354093286
449,0.08390302208778401,0.08198796387437296,0.08581808030119506,0.04914298427152298,0.04600901517115848,0.05227695337188748
450,0.08390202368231071,0.08202313659298253,0.0857809107716389,0.04909735925131785,0.04582321621120288,0.052371502291432816
451,0.08389814849013712,0.08202497867638761,0.08577131830388662,0.049122798211479295,0.04580948408397654,0.05243611233898205
452,0.08381448848227187,0.08193951680538092,0.08568946015916282,0.04914415305369059,0.045906642625648066,0.052381663481733114
453,0.08388923368609909,0.08213412124090494,0.08564434613129324,0.04908186069727268,0.0455174711780445,0.052646250216500864
454,0.0839402462734441,0.08211183622989694,0.08576865631699125,0.04897450169024472,0.045421706649404654,0.052527296731084784
455,0.08386141139364223,0.08202685823738214,0.08569596454990232,0.04907077254096824,0.04577700677180374,0.05236453831013274
456,0.08382838353461305,0.08197767016159545,0.08567909690763066,0.04922108301576802,0.045767928257648215,0.05267423777388782
457,0.08391820865782765,0.08222417070727556,0.08561224660837974,0.048982639539572305,0.04502219823214449,0.05294308084700012
458,0.0838770257260907,0.08203746929174525,0.08571658216043614,0.04905135756758723,0.045511008466113154,0.05259170666906131
459,0.08385336890608161,0.0819762101426415,0.08573052766952172,0.04894601969466487,0.04555119791810042,0.05234084147122932
460,0.08387543899202196,0.08202697556231651,0.08572390242172741,0.0487942935895883,0.04531016776181841,0.05227841941735818
461,0.08386644916708072,0.08205877670398061,0.08567412163018083,0.04887205056311774,0.04471050619407638,0.0530335949321591
462,0.08389472595624195,0.08197511446867686,0.08581433744380704,0.04901398122908858,0.045173346864178184,0.052854615593998976
463,0.08386871508848595,0.08204758391901414,0.08568984625795777,0.04915338717786218,0.045705660163743445,0.05260111419198092
464,0.08390348378434961,0.08208903913341484,0.08571792843528439,0.048996571338674716,0.045463176851359866,0.052529965825989566
465,0.08384245583417925,0.08199668534840274,0.08568822631995576,0.049174595486815055,0.04566135136185591,0.0526878396117742
466,0.08388886391886512,0.08207100256142043,0.0857067252763098,0.04912637909190799,0.045826496301875456,0.05242626188194053
467,0.08382307570783393,0.08205375459308203,0.08559239682258582,0.04896544966902984,0.04529769534448936,0.05263320399357032
468,0.0838868229319,0.08211045582673047,0.08566319003706953,0.048974791919069595,0.04572601548617586,0.05222356835196333
469,0.08390463317660299,0.08205532588423904,0.08575394046896694,0.04915141466878613,0.0454828857632927,0.052819943574279556
470,0.08390144841193847,0.08189519769772935,0.0859076991261476,0.04896300845273155,0.04562308732094604,0.05230292958451706
471,0.0838796668264012,0.08192721031429126,0.08583212333851115,0.0490942965336057,0.04553626876389754,0.052652324303313854
472,0.08393197927016016,0.08191635873565864,0.08594759980466168,0.04908633641764053,0.04548260396470275,0.052690068870578304
473,0.08391127349231667,0.08198692270586358,0.08583562427876976,0.049113428658643474,0.04569874240413192,0.052528114913155025
474,0.0838462277837668,0.08203015918394019,0.0856622963835934,0.04897504772364662,0.04535395281122075,0.05259614263607249
475,0.08383277489792737,0.08198250378074416,0.08568304601511058,0.049157274949402086,0.04576412569126966,0.05255042420753451
476,0.08394042137096534,0.08201383437663796,0.08586700836529272,0.0490364517252478,0.04552971652361247,0.05254318692688313
477,0.08393105430577409,0.08220349232453207,0.08565861628701611,0.04899203899899085,0.04538373020524524,0.05260034779273646
478,0.0839165037193347,0.08218852644012162,0.0856444809985478,0.04898184170659735,0.04567541936354513,0.05228826404964956
479,0.08386529615342134,0.08213927268956928,0.0855913196172734,0.04879953464458517,0.04520737591872312,0.05239169337044722
480,0.08397195302048699,0.08238722744374095,0.08555667859723302,0.049168605970854415,0.04568372784217192,0.05265348409953691
481,0.08395517649266995,0.08224176316220877,0.08566858982313114,0.04910950395303217,0.045595816997986115,0.05262319090807823
482,0.0838869743974812,0.0821244391094567,0.0856495096855057,0.0487629787417391,0.04539785219046746,0.05212810529301074
483,0.08383425854292427,0.08206889358601532,0.08559962349983322,0.048937217080296413,0.045163033876727404,0.05271140028386542
484,0.08388832133079291,0.08207899032985816,0.08569765233172766,0.04916103425414352,0.04571487473304022,0.052607193775246815
485,0.08387508775627565,0.0819601899525562,0.0857899855599951,0.048831463543316043,0.04493111928290005,0.05273180780373204
486,0.08388658530336873,0.0820209007298849,0.08575226987685257,0.04905453498578817,0.04567252892873967,0.05243654104283667
487,0.08391584975242487,0.08202398923653557,0.08580771026831417,0.049000804395326225,0.045409685928166216,0.052591922862486234
488,0.08400307906251067,0.08209958303606862,0.08590657508895272,0.04891554586149484,0.045185461006068836,0.05264563071692084
489,0.0839590605260778,0.08211480434502097,0.08580331670713462,0.04909694934332062,0.04557045677777458,0.05262344190886666
490,0.08386981934099028,0.08210549807621235,0.0856341406057682,0.049001549168758186,0.04522221741443541,0.05278088092308096
491,0.08385587318766692,0.08203091283409691,0.08568083354123693,0.048986946447657144,0.045619413853086994,0.052354479042227293
492,0.08386663091952157,0.08207148362242839,0.08566177821661475,0.04887219287350639,0.04533088364961464,0.05241350209739813
493,0.08385672704977085,0.08203737004461416,0.08567608405492753,0.04885727963840003,0.04557952606206011,0.05213503321473995
494,0.08391914756132482,0.08212371530166196,0.08571457982098768,0.04903494910967847,0.04536473193508631,0.052705166284270626
495,0.08394949305985756,0.08215675916137385,0.08574222695834127,0.04887763361780123,0.04474227259779002,0.05301299463781244
496,0.08396367198549376,0.08202924043595035,0.08589810353503717,0.04903292532610667,0.04536646436799649,0.052699386284216845
497,0.08388741129831027,0.0820474337128818,0.08572738888373875,0.04912375582445348,0.045574776990743665,0.0526727346581633
498,0.08390433175701296,0.08198893329350933,0.0858197302205166,0.04903369136474679,0.04552821449719243,0.052539168232301155
499,0.08393997667467254,0.08204804262390822,0.08583191072543686,0.0490832194630559,0.045434366718326895,0.0527320722077849
500,0.08395908784880342,0.08209069263351794,0.0858274830640889,0.04908897563978272,0.04563493434055747,0.05254301693900797
501,0.08391346191484926,0.08209729191581426,0.08572963191388426,0.04895543520823035,0.04509314785785863,0.052817722558602065
502,0.08388098158917509,0.08206309705306622,0.08569886612528396,0.04890548910385377,0.04559618904135609,0.05221478916635145
503,0.08381814637940702,0.0819769016510452,0.08565939110776884,0.04894490578387632,0.04537673519342441,0.052513076374328234
504,0.08387824644417352,0.08200175653215655,0.08575473635619049,0.04902604890097611,0.045441166700857134,0.05261093110109508
505,0.08386649972711105,0.08195035993638435,0.08578263951783775,0.04894033013531029,0.045570873880911765,0.05230978638970881
506,0.08384013609521689,0.081945299381943,0.08573497280849077,0.04894215497023304,0.045080875322724326,0.05280343461774176
507,0.08387594606272859,0.08199206864926188,0.0857598234761953,0.04886796496919241,0.04515807707949088,0.052577852858893936
508,0.08390304123628935,0.08200829034963288,0.08579779212294582,0.049085385435407004,0.0458089437440123,0.05236182712680171
509,0.0838751250250062,0.08199940068119785,0.08575084936881455,0.049045200630014545,0.04531100609118179,0.0527793951688473
510,0.08402138362898733,0.08234193453743392,0.08570083272054073,0.04891675374925954,0.04541071982579786,0.05242278767272121
511,0.08399166074646087,0.08205398736841832,0.08592933412450343,0.04903475554742594,0.04525137530740112,0.05281813578745075
512,0.08389586454201456,0.08201713941788595,0.08577458966614317,0.04895229795306315,0.045933549131288304,0.05197104677483799
513,0.08387820471580051,0.0819535252360869,0.08580288419551413,0.04904576977236415,0.04531197987202539,0.052779559672702904
514,0.08391181198001783,0.08205749253705329,0.08576613142298238,0.04898861539368898,0.04527779872171889,0.05269943206565908
515,0.08385976519389346,0.08196534795561655,0.08575418243217037,0.049053748254878314,0.04568654812122389,0.052420948388532736
516,0.08385396742203113,0.08193958601215522,0.08576834883190705,0.04901986725918898,0.04547254081682301,0.052567193701554944
517,0.0838621535597042,0.08199015231500444,0.08573415480440395,0.048953328593911015,0.04562542364836637,0.05228123353945566
518,0.08391960510263599,0.08207708173159582,0.08576212847367616,0.04900185344056,0.04548214908727202,0.052521557793847984
519,0.08391730622197315,0.0819923850050623,0.08584222743888399,0.048867209974627,0.04414708457594319,0.053587335373310806
520,0.08386409220279738,0.08202883636968505,0.0856993480359097,0.04893910116379439,0.04532526187523328,0.05255294045235551
521,0.08387825218332494,0.08204157065200199,0.08571493371464789,0.048938194804475636,0.04554552247422123,0.05233086713473004
522,0.08385242670956237,0.08201338160411223,0.08569147181501252,0.04905770676725628,0.04563522014517288,0.05248019338933968
523,0.08385389560860412,0.08190676263296662,0.08580102858424163,0.04911347894506382,0.04561713945533947,0.05260981843478817
524,0.08388798577041054,0.08197823010813846,0.08579774143268262,0.04893682117726888,0.045431691870654704,0.05244195048388305
525,0.08392095915191743,0.08205758906157007,0.08578432924226478,0.04902123587264499,0.045396523604889015,0.05264594814040096
526,0.08392847513449415,0.08208592326850775,0.08577102700048056,0.04900557107306576,0.04500645575071697,0.05300468639541455
527,0.08396205420511445,0.08214100951763434,0.08578309889259456,0.04889779498201445,0.0451054788821566,0.0526901110818723
528,0.08392113568096418,0.08209543168664371,0.08574683967528465,0.04888925821725553,0.04470705727411488,0.053071459160396184
529,0.08387877988848039,0.08203751566874848,0.0857200441082123,0.04873090596637472,0.04484637504821711,0.05261543688453233
530,0.0839426020561038,0.08195928846988362,0.08592591564232396,0.04898029245093717,0.045244133538003425,0.05271645136387092
531,0.08386351247275489,0.08200740677958414,0.08571961816592565,0.04900829464424697,0.04566491472419098,0.05235167456430296
532,0.08382801244643381,0.08201354987946087,0.08564247501340676,0.04912423952560023,0.04563618285147665,0.05261229619972381
533,0.08383553604728892,0.08191799390144809,0.08575307819312976,0.04877612223927331,0.04509631732924536,0.05245592714930126
534,0.08391796593798745,0.0820135458343517,0.08582238604162319,0.04901064526186415,0.04564884512009275,0.052372445403635545
535,0.08393106925272356,0.08197171002638962,0.0858904284790575,0.04879668049958614,0.04494601014699689,0.05264735085217539
536,0.08388144221241096,0.08191875005507936,0.08584413436974257,0.04911633283724236,0.045594952726428585,0.05263771294805613
537,0.08389292558843017,0.08189804991364148,0.08588780126321886,0.04908776633924568,0.045571670700257944,0.05260386197823341
538,0.08387580288841694,0.08194231089968898,0.08580929487714489,0.049020654505947,0.04546247526522523,0.052578833746668774
539,0.08385987505265931,0.08189810116654091,0.08582164893877771,0.04890146023679618,0.045526778568472086,0.052276141905120276
540,0.08384196524990341,0.08187901292219896,0.08580491757760786,0.04905689319957684,0.04559309824874876,0.052520688150404914
541,0.08390518644924749,0.08202969021583961,0.08578068268265537,0.04882261590170374,0.04553382559201745,0.05211140621139003
542,0.08388776606002409,0.08201032049976152,0.08576521162028665,0.048863404402823656,0.04510097382509439,0.05262583498055292
543,0.08383626348352993,0.0819635044197375,0.08570902254732236,0.04913102036501034,0.04569557440586462,0.052566466324156055
544,0.08388399585264227,0.08196038732367603,0.0858076043816085,0.048780570233669836,0.04528977727580452,0.05227136319153515
545,0.08385443554920756,0.08200332456248986,0.08570554653592526,0.049035830008360246,0.04524363128067321,0.05282802873604728
546,0.08389203800313161,0.08216639031145143,0.08561768569481179,0.04889136794799236,0.045610353131341735,0.05217238276464299
547,0.08391377105476322,0.08214540550171431,0.08568213660781213,0.049010900979991626,0.04539256902553732,0.05262923293444593
548,0.0838509424652302,0.08195522748772913,0.08574665744273127,0.04885430125744664,0.04553919180484883,0.05216941071004445
549,0.08394008453069252,0.08178446784232501,0.08609570121906002,0.04888157461454329,0.04569855836695376,0.05206459086213282
550,0.08386507997386439,0.08190343251913836,0.08582672742859042,0.04898740571920814,0.04524016052060167,0.05273465091781462
551,0.08387639076899155,0.08202961924100272,0.08572316229698038,0.0486887974834485,0.04532751628117265,0.05205007868572435
552,0.08395417707226924,0.08201472295785822,0.08589363118668025,0.04905503347363524,0.04545766759704767,0.05265239935022281
553,0.08388426897923924,0.08196849852045762,0.08580003943802086,0.04882975014303714,0.04489278627219954,0.05276671401387475
554,0.08385673931740369,0.08190507589991768,0.0858084027348897,0.04905464505201693,0.04538395250062876,0.05272533760340511
555,0.08391588632357173,0.08193459088883018,0.08589718175831329,0.04897887991258449,0.04536364863254,0.05259411119262898
556,0.08389943549173975,0.08214334909229071,0.0856555218911888,0.04886057370635426,0.04514250318218155,0.052578644230526966
557,0.08387626130792099,0.08204048656997562,0.08571203604586636,0.04897389650029299,0.04534985139074015,0.05259794160984583
558,0.08387265199312019,0.08194203678593853,0.08580326720030185,0.04893406987102352,0.045241375693547185,0.052626764048499856
559,0.0838624594548242,0.08195882374408535,0.08576609516556306,0.04902246825538247,0.04543980492491616,0.052605131585848786
560,0.08383277713026374,0.08189258382826414,0.08577297043226334,0.0488205868514724,0.04533695456270284,0.052304219140241956
561,0.08385323614820546,0.081896072198753,0.08581040009765792,0.04901707029433904,0.0453493544895673,0.052684786099110786
562,0.08388569016716403,0.0819832701440753,0.08578811019025276,0.048755341993405935,0.0450317599259531,0.052478924060858766
563,0.08389592194819033,0.08192556911145624,0.08586627478492442,0.04889427485929744,0.045048084511280735,0.052740465207314145
564,0.0839069655605687,0.08188771344271768,0.08592621767841972,0.048793368298834905,0.045163887685357555,0.052422848912312255
565,0.08388655728053465,0.0819444583002604,0.0858286562608089,0.04865337705175435,0.0445669458472227,0.052739808256286
566,0.0839224147556337,0.08207271814445558,0.08577211136681182,0.04877914102709794,0.0449780428707093,0.05258023918348658
567,0.08390395214286098,0.08201051724078455,0.0857973870449374,0.0488850595581784,0.045488028820374116,0.052282090295982686
568,0.08387753753265766,0.08189271454397565,0.08586236052133966,0.04879411086873285,0.04496733818170875,0.052620883555756955
569,0.08387601292666318,0.08189307958051505,0.0858589462728113,0.04889337918058561,0.045372252194897114,0.052414506166274105
570,0.08388843628505968,0.08192220935349263,0.08585466321662673,0.0488420034553277,0.04482731012544955,0.05285669678520585
571,0.0838835093762556,0.08210964638443834,0.08565737236807287,0.04898952984686832,0.045289381347149264,0.05268967834658738
572,0.08387458734449008,0.08204765342668047,0.08570152126229968,0.048811682213564536,0.04524623024511237,0.0523771341820167
573,0.08392479949648561,0.08201711664963288,0.08583248234333835,0.04890570519088447,0.04532863861178517,0.05248277176998377
574,0.08393465690808308,0.08200480078910996,0.0858645130270562,0.04880238855946635,0.04488379423114883,0.052720982887783874
575,0.08394807380599985,0.08191414435630709,0.08598200325569261,0.0488866696459928,0.045097524006153765,0.05267581528583184
576,0.08394750022048261,0.08204092300441009,0.08585407743655514,0.048746985005516254,0.044800424560388206,0.0526935454506443
577,0.08389998741281383,0.08198656027215842,0.08581341455346925,0.04899118823959081,0.045305003124729834,0.05267737335445179
578,0.08390611550819196,0.08202019853275261,0.08579203248363132,0.04889229222795337,0.04509155695823641,0.052693027497670325
579,0.0838812532425913,0.08197289414772536,0.08578961233745723,0.048846614935492506,0.0451717109561475,0.052521518914837514
580,0.08392674600943935,0.08186594963115361,0.08598754238772509,0.048951087563275625,0.04522323422024587,0.05267894090630538
581,0.08391436030368081,0.0819251248114038,0.08590359579595783,0.04879764417642063,0.04506918498234183,0.05252610337049943
582,0.08387645027349178,0.0819615983243388,0.08579130222264475,0.048755539205386694,0.04543601138888811,0.05207506702188528
583,0.08393390978358084,0.08201671920868962,0.08585110035847206,0.04897975367431358,0.04526136895825222,0.05269813839037494
584,0.0838902329158012,0.08192456777065495,0.08585589806094744,0.04891120770744907,0.04524366921722374,0.0525787461976744
585,0.0839406735043299,0.08188891372212323,0.08599243328653658,0.04891516621525334,0.04537602162208153,0.05245431080842515
586,0.08398922403683852,0.08200797355191272,0.08597047452176432,0.0488528213426276,0.04511403813567631,0.05259160454957888
587,0.08399222597703015,0.08194880258115367,0.08603564937290664,0.04890852200556696,0.04536348258517947,0.05245356142595445
588,0.08398255699948805,0.08201061120657363,0.08595450279240247,0.04893934467573895,0.04523561971537294,0.052643069636104954
589,0.083967958733489,0.08190931959631359,0.08602659787066441,0.04897235156283317,0.04519626911293464,0.05274843401273171
590,0.08389497799875857,0.08188957027681913,0.08590038572069801,0.048740602184769236,0.0450607961636105,0.05242040820592797
591,0.08386126300712718,0.08186850005612596,0.0858540259581284,0.0489191649365362,0.04525252110576111,0.05258580876731128
592,0.0838912122487154,0.08208612077534741,0.0856963037220834,0.049076307365447776,0.045438753807054026,0.052713860923841525
593,0.08387331520949246,0.08200084458981143,0.08574578582917348,0.0488696786362134,0.045233808225190276,0.052505549047236526
594,0.08391870174721935,0.08197941780720076,0.08585798568723794,0.048900456975772555,0.045333727585248416,0.05246718636629669
595,0.08394813342395131,0.08190805106128664,0.08598821578661599,0.04892186328540149,0.0452646678984409,0.05257905867236208
596,0.08397409712714458,0.08180343317513195,0.08614476107915722,0.04883912670084288,0.04498372136861284,0.05269453203307292
597,0.08392388433666602,0.08188276182044035,0.08596500685289168,0.04895952696339576,0.045118588526060883,0.05280046540073064
598,0.08392914919251236,0.08191553922632673,0.08594275915869799,0.04882993040870992,0.0450458254546193,0.05261403536280054
599,0.08394003555296065,0.0818749297255829,0.08600514138033839,0.04882223470541363,0.04494959868230391,0.05269487072852335
600,0.0839111791662229,0.08187792765445405,0.08594443067799175,0.04876173487357455,0.0452224346029307,0.0523010351442184
601,0.08396499989891075,0.08191924894895551,0.08601075084886599,0.04868069643055903,0.04471208799007097,0.05264930487104709
602,0.083961686981068,0.0820353866303665,0.0858879873317695,0.04883050680133013,0.045234781489163475,0.052426232113496785
603,0.08388702652009469,0.08197932325092806,0.08579472978926132,0.048910313207818,0.04519265522749385,0.05262797118814216
604,0.08400073911005798,0.0823256690497571,0.08567580917035886,0.04892818621140857,0.045104489225053425,0.052751883197763715
605,0.0840258709725982,0.08223214758069854,0.08581959436449786,0.04899040539994978,0.04529864251045459,0.052682168289444976
606,0.08398470520597415,0.08220138217719462,0.08576802823475367,0.04870133693572188,0.044916788666325876,0.052485885205117884
607,0.08394525488267582,0.08211931544913201,0.08577119431621963,0.048849748996821776,0.045265339928960695,0.05243415806468286
608,0.08394332862727735,0.08207277628016571,0.085813880974389,0.04875614401338631,0.04515131372472438,0.05236097430204823
609,0.08392907388420547,0.08201633924513267,0.08584180852327826,0.04873483724129901,0.04476637519841306,0.05270329928418496
610,0.08386775289700431,0.08192439281461049,0.08581111297939813,0.0488463538634871,0.045399649757285346,0.05229305796968886
611,0.08387001400270323,0.0818804187811848,0.08585960922422167,0.048843462531238224,0.04514209176406165,0.0525448332984148
612,0.08387785275971031,0.08189860972806859,0.08585709579135203,0.04892227568618761,0.04527317544931804,0.052571375923057176
613,0.08388500513963046,0.08201955781865862,0.0857504524606023,0.04869303529277782,0.04500491090623692,0.052381159679318716
614,0.08393420838430662,0.08198544177710225,0.085882974991511,0.04878008741705178,0.04534515368506252,0.052215021149041044
615,0.08391714827637141,0.08194457749220158,0.08588971906054124,0.04887673615132683,0.045495514279116536,0.052257958023537124
616,0.08391248610371459,0.08193384717704456,0.08589112503038461,0.048964975750148076,0.04535952240355821,0.052570429096737946
617,0.08400216125311297,0.0819993578759886,0.08600496463023734,0.048929941936618565,0.04511358528518125,0.05274629858805588
618,0.08392740229466053,0.08199628597026587,0.08585851861905519,0.04887887721776692,0.04520265554805359,0.052555098887480244
619,0.08387750555227091,0.0819206993845552,0.08583431171998662,0.04873516584018879,0.04478348401570844,0.05268684766466914
620,0.08386336474473799,0.08194694627414925,0.08577978321532673,0.04887007973184157,0.04526635653656023,0.05247380292712291
621,0.08391831201108849,0.08196337914509577,0.0858732448770812,0.04865268087034334,0.04440075042450549,0.052904611316181197
622,0.0839091304051395,0.08192858935773356,0.08588967145254545,0.04880656153326488,0.045524552724311336,0.05208857034221843
623,0.0838351741078825,0.08195428671205061,0.0857160615037144,0.04890543663023465,0.04518060155175027,0.052630271708719034
624,0.08379900447244412,0.08196811501693733,0.08562989392795091,0.048578620900104286,0.045154120175354584,0.05200312162485399
625,0.08380699591106397,0.08195412491631791,0.08565986690581003,0.048770963842605555,0.04512917277374088,0.05241275491147023
626,0.08384425234445594,0.08207680988858862,0.08561169480032327,0.04871352484874557,0.04559800923670535,0.051829040460785784
627,0.08380861102691192,0.08196342993444793,0.08565379211937592,0.04887945725429039,0.045262962404770825,0.05249595210380995
628,0.0837771797232916,0.08186896634744477,0.08568539309913843,0.04883198340183072,0.045077654360862536,0.0525863124427989
629,0.08385112611728505,0.08197261594897073,0.08572963628559938,0.04885104026522017,0.045006267626156816,0.052695812904283525
630,0.08387771089891898,0.08203521998911394,0.08572020180872401,0.04888013740032765,0.04523884056191594,0.05252143423873936
631,0.08385576545345112,0.08203082273380768,0.08568070817309456,0.04868676435040977,0.045191960446859636,0.052181568253959906
632,0.08389829460002336,0.08191295496236162,0.08588363423768511,0.04878980630455752,0.04507681708553234,0.0525027955235827
633,0.08396213566790214,0.08218096206578744,0.08574330927001685,0.04875680192046185,0.04515600130695445,0.05235760253396925
634,0.08392150956961313,0.08210955386347256,0.08573346527575369,0.048867216112506225,0.045241404414562376,0.05249302781045007
635,0.0839045246290601,0.08217477869868867,0.08563427055943154,0.048798393341338044,0.04536130711368715,0.052235479568988934
636,0.08387663702405203,0.08213212114993082,0.08562115289817324,0.04853626971679556,0.045145979137765656,0.051926560295825465
637,0.08383706884278697,0.08199017718999585,0.08568396049557808,0.04860387559457003,0.04470162801280192,0.05250612317633814
638,0.08386428126780626,0.08198343193408168,0.08574513060153084,0.04874194189712382,0.045173846067332595,0.05231003772691504
639,0.08384141009470011,0.08196388766194633,0.0857189325274539,0.04891926914406388,0.04533669888461292,0.05250183940351484
640,0.08382740112072797,0.08197948437684296,0.08567531786461297,0.0488150375591958,0.04521912210668421,0.05241095301170739
641,0.08384596981795536,0.08204629233407791,0.08564564730183281,0.048697254177535475,0.04533589873340957,0.05205860962166138
642,0.08393413419840585,0.08210548805459852,0.08576278034221319,0.04881010604584319,0.04523147452272554,0.05238873756896084
643,0.08381911900111802,0.08204131062098051,0.08559692738125553,0.04877519383090456,0.04531748267998121,0.052232904981827914
644,0.08377546158191171,0.0820044276821279,0.08554649548169552,0.04877338528257857,0.04495792501537423,0.0525888455497829
645,0.08379562272810773,0.08201683740132124,0.08557440805489422,0.0488361767147938,0.0453464861858762,0.0523258672437114
646,0.08379902731356478,0.08206486317101899,0.08553319145611057,0.04873538606098721,0.04532694534244642,0.052143826779527995
647,0.08383425794083328,0.08206657126184005,0.08560194461982651,0.048718836761993546,0.04505509064231826,0.05238258288166883
648,0.08389123560904993,0.08192764188814933,0.08585482932995053,0.048839612324583774,0.0453326734348942,0.05234655121427335
649,0.08383751610832678,0.08192504492928979,0.08574998728736377,0.048625746784061945,0.04514506201714867,0.05210643155097522
650,0.0838816011098943,0.08192418976337468,0.08583901245641393,0.04886530805163282,0.04539626402823043,0.05233435207503521
651,0.0838976852471021,0.08201755143334531,0.08577781906085889,0.0487173100698167,0.044845239606804845,0.05258938053282856
652,0.08388177337372957,0.08201479765091126,0.08574874909654788,0.04874748418523846,0.04506785438445624,0.05242711398602067
653,0.08383401424563572,0.08198753117670465,0.08568049731456678,0.04889179062759096,0.04522587932730457,0.05255770192787736
654,0.08388475990393215,0.08212794915663266,0.08564157065123165,0.048865490245204035,0.04519470463478347,0.0525362758556246
655,0.0839095817525034,0.08206280570620648,0.08575635779880032,0.04880709312626913,0.04525681010465574,0.05235737614788252
656,0.08396185514590557,0.0819390802774453,0.08598463001436583,0.048822927797037834,0.0452707511718755,0.05237510442220017
657,0.08385382588432594,0.0819490323238966,0.08575861944475528,0.04878787996069413,0.045127091607220206,0.05244866831416805
658,0.08388248669591811,0.0820162252467653,0.08574874814507091,0.048684422165177564,0.04536407064651007,0.05200477368384506
659,0.08386365102231053,0.08202211165391045,0.0857051903907106,0.04871419503952416,0.04510672658539286,0.052321663493655454
660,0.08394409989784582,0.08217898525760338,0.08570921453808826,0.048678298439209525,0.045003175400102055,0.052353421478316994
661,0.08388950541338662,0.08218993362318494,0.0855890772035883,0.04876418542907063,0.045184947061028394,0.05234342379711286
662,0.08394864914771094,0.08231508120632555,0.08558221708909633,0.04881234936625317,0.045307566923235836,0.05231713180927051
663,0.08392173805817925,0.0823452485154912,0.0854982276008673,0.048847033644118916,0.04538360904451845,0.05231045824371938
664,0.08395015849138598,0.08234768683525907,0.0855526301475129,0.04860383927206619,0.04490058176964135,0.05230709677449103
665,0.0839359173644396,0.08225274440726904,0.08561909032161016,0.04885967225007541,0.04520124702174536,0.05251809747840546
666,0.0838814136727152,0.08213548120281768,0.08562734614261273,0.04879678624408478,0.04546471451278755,0.05212885797538201
667,0.08384739228791861,0.08204074411090738,0.08565404046492985,0.0485668475883483,0.04506058836869876,0.052073106807997836
668,0.08383990047580893,0.08192326073521682,0.08575654021640104,0.04870454914106822,0.0450829705955121,0.05232612768662434
669,0.08388442742284266,0.08195519558932475,0.08581365925636057,0.04886986430226478,0.04547634434110545,0.05226338426342411
670,0.08389257552902245,0.08204163394215289,0.08574351711589201,0.048836239727421835,0.04518194609064204,0.052490533364201626
671,0.08385082645000154,0.08198355066180708,0.085718102238196,0.048784005060478385,0.04519976497188322,0.052368245149073546
672,0.08384902799824642,0.08201574515674459,0.08568231083974825,0.0486396407958314,0.04528942165869974,0.05198985993296306
673,0.08383732805105022,0.08197860654644475,0.0856960495556557,0.048830149639737634,0.045189431114740615,0.05247086816473465
674,0.08383236451508351,0.08192552979461974,0.08573919923554728,0.048652767432066264,0.045236075300535916,0.05206945956359661
675,0.08383399221147693,0.08202063413137421,0.08564735029157965,0.048587266929583095,0.04426810105293499,0.0529064328062312
676,0.08386465560660664,0.08205523613970234,0.08567407507351094,0.04857959071427036,0.04534087867167127,0.051818302756869446
677,0.08398760546319956,0.08211794390117674,0.08585726702522237,0.04874299296425936,0.045295326917972785,0.05219065901054593
678,0.08398249037973496,0.0821692449740964,0.08579573578537351,0.04878666660631463,0.04514797463234813,0.05242535858028113
679,0.08391765047293556,0.08196131871802725,0.08587398222784387,0.048830479265586396,0.045269270757804854,0.05239168777336794
680,0.08392467995253637,0.08214223889355003,0.08570712101152271,0.04882556287405381,0.04525729406463472,0.052393831683472905
681,0.08392958443076305,0.08208742303487898,0.08577174582664712,0.048610273357831205,0.04541275428688322,0.05180779242877919
682,0.08387150622647681,0.08201403630774572,0.0857289761452079,0.04862428415556491,0.04492439619306237,0.052324172118067454
683,0.08383352982343456,0.08193167457113976,0.08573538507572936,0.048725098697775776,0.04498206205574932,0.052468135339802234
684,0.0838450258950395,0.08201357982279077,0.08567647196728824,0.04892992341828011,0.04544704451128681,0.052412802325273414
685,0.08387122040740709,0.08208339420631748,0.0856590466084967,0.048673618527006135,0.04488577733168394,0.05246145972232833
686,0.08391569997028114,0.08212763039346532,0.08570376954709696,0.04844357223584904,0.04460838529989577,0.05227875917180231
687,0.08383540733282678,0.08208075837829641,0.08559005628735715,0.048655061090900335,0.04530200853697932,0.05200811364482135
688,0.08380933187165998,0.0819961487968184,0.08562251494650157,0.048771121620789705,0.04497394389745567,0.05256829934412374
689,0.08389102074922511,0.08200362958503349,0.08577841191341673,0.04881680034657415,0.04533274835731572,0.052300852335832586
690,0.08386383241539225,0.08207821942600184,0.08564944540478266,0.048796431282338265,0.04539854548475177,0.05219431707992476
691,0.08389265619260847,0.08206339991591097,0.08572191246930597,0.0488477481336299,0.04543009863703323,0.05226539763022658
692,0.08387011346973086,0.08194144485077695,0.08579878208868477,0.04877936861117557,0.04544900358971105,0.05210973363264009
693,0.08391579368226312,0.08218966098051296,0.08564192638401329,0.04886161588301993,0.04530907896315998,0.052414152802879886
694,0.08389238987888849,0.08211587062494348,0.0856689091328335,0.04870990640661629,0.04489757156853964,0.052522241244692944
695,0.08384639449799619,0.0820571490967196,0.08563563989927278,0.048258257667318366,0.04427729894216286,0.05223921639247387
696,0.0839784530360528,0.08203306145673854,0.08592384461536705,0.04871963683077264,0.04503981315871036,0.05239946050283492
697,0.08392782690557285,0.08205359996692872,0.08580205384421698,0.048655634473336776,0.045366317768498976,0.051944951178174575
698,0.08384573251158103,0.08195179375716277,0.0857396712659993,0.048827215425046394,0.0452347271345268,0.052419703715565986
699,0.0838736863165782,0.08200526159480134,0.08574211103835505,0.04880480895813729,0.04555047081543457,0.05205914710084001


==> Data/rec_errors_real_data_alpha_0_1.csv <==
iter,rec_errors_L1,lower_bound_L1,upper_bound_L1,rec_errors_LQ,lower_bound_LQ,upper_bound_LQ
0,0.6408390998840332,0.6195100751256309,0.6621681246424355,0.6169428110122681,0.5914955541864043,0.6423900678381319
1,0.4939045965671539,0.490384793704922,0.4974243994293858,0.45875355303287507,0.4562022662714845,0.4613048397942656
2,0.48250694274902345,0.48047103978196526,0.48454284571608164,0.44179098308086395,0.43879097857492855,0.44479098758679936
3,0.47773428857326505,0.47468689085388627,0.48078168629264384,0.4337741702795029,0.4305064770320155,0.43704186352699026
4,0.4748345106840134,0.4725839878179882,0.47708503355003856,0.4287890464067459,0.4254744681922703,0.43210362462122154
5,0.47341502606868746,0.4711425734168772,0.4756874787204977,0.42534377574920657,0.42256440952464386,0.4281231419737693
6,0.4715498358011246,0.46971674854942097,0.4733829230528282,0.42292272448539736,0.42037999871205495,0.4254654502587398
7,0.4707395136356354,0.4687010783041893,0.4727779489670815,0.4211801826953888,0.418272702233749,0.4240876631570286
8,0.46991139352321626,0.4684573958541961,0.4713653911922364,0.41968313455581663,0.41697368231252585,0.4223925867991074
9,0.4690892040729523,0.46780417950894926,0.4703742286369553,0.4183932453393936,0.41602791043624604,0.42075858024254115
10,0.4688081443309784,0.46746115762117163,0.47015513104078516,0.4175858497619629,0.4152943374388757,0.41987736208505005
11,0.46850003600120543,0.4670854938503502,0.46991457815206067,0.416884246468544,0.4144791076529435,0.4192893852841445
12,0.4682048499584198,0.46675267262685793,0.4696570272899817,0.41617491543293,0.4140806961268562,0.4182691347390038
13,0.4675673395395279,0.46604642882521435,0.46908825025384143,0.4158447921276093,0.4139582564485269,0.41773132780669164
14,0.46688325703144073,0.4654257585943858,0.4683407554684957,0.41511459946632384,0.41340483205915096,0.4168243668734967
15,0.46670441031455995,0.4653422463007798,0.4680665743283401,0.41478896141052246,0.4131507146515154,0.4164272081695295
16,0.4664104521274567,0.4651508459687841,0.4676700582861293,0.41457408368587495,0.41252139386503955,0.41662677350671035
17,0.4660536378622055,0.46514142329017805,0.46696585243423294,0.41419911086559297,0.41213588838202125,0.4162623333491647
18,0.4660592883825302,0.4645470218452897,0.4675715549197707,0.41396943628787997,0.41204486146728475,0.4158940111084752
19,0.46581050753593445,0.46406259152593216,0.46755842354593674,0.4135586678981781,0.41052707190399135,0.4165902638923648
20,0.4656864434480667,0.4642258832639546,0.4671470036321788,0.4135273605585098,0.41139831857107356,0.41565640254594605
21,0.4652581810951233,0.4643023899931977,0.4662139721970489,0.4135701537132263,0.4118104477684687,0.4153298596579839
22,0.46512808799743655,0.4633441700446236,0.4669120059502495,0.4128577470779419,0.410476995549799,0.41523849860608475
23,0.46471112966537476,0.463085412608714,0.4663368467220355,0.4132155567407608,0.41129975797518953,0.4151313555063321
24,0.4643645495176315,0.46291367287504254,0.4658154261602205,0.41308238804340364,0.4114841842119396,0.41468059187486767
25,0.4646302431821823,0.4629276377111965,0.46633284865316815,0.4126185804605484,0.4096672512542991,0.4155699096667977
26,0.464166921377182,0.4624624393378813,0.46587140341648275,0.4129940241575241,0.4110560230065945,0.41493202530845374
27,0.46413336098194125,0.46258623998809856,0.46568048197578393,0.41282680332660676,0.4109393137358577,0.41471429291735584
28,0.4639096945524216,0.46281233600365757,0.4650070531011856,0.4127726346254349,0.4111234025090288,0.414421866741841
29,0.4638385444879532,0.4627153518958422,0.4649617370800642,0.41255253553390503,0.41071040008490634,0.4143946709829037
30,0.46382848024368284,0.46264128781668334,0.46501567267068233,0.41251378655433657,0.4105669562906054,0.41446061681806773
31,0.46383859813213346,0.4619459097195144,0.46573128654475254,0.4124871164560318,0.41084436788102735,0.41412986503103627
32,0.46375331878662107,0.46238047803584714,0.465126159537395,0.4123714715242386,0.41078328822353966,0.4139596548249375
33,0.46361209750175475,0.46235366487256874,0.46487053013094076,0.4120728522539139,0.4099234906267427,0.41422221388108504
34,0.4636324495077133,0.4624861686800536,0.46477873033537304,0.412121519446373,0.4100514988855802,0.4141915400071658
35,0.4635720461606979,0.46212778603522753,0.4650163062861683,0.41234528720378877,0.4106800593829098,0.41401051502466774
36,0.46353415846824647,0.4626682760497066,0.4644000408867863,0.4121291399002075,0.4102457511352964,0.4140125286651186
37,0.46314574480056764,0.4616419299157587,0.4646495596853766,0.41206465661525726,0.4103030109303776,0.41382630230013695
38,0.4631714165210724,0.462032897597875,0.4643099354442698,0.4118360012769699,0.4100086048389302,0.4136633977150096
39,0.46318730115890505,0.46198971964842667,0.46438488266938344,0.411840358376503,0.40881374807058923,0.4148669686824168
40,0.4631680935621262,0.4619541418471668,0.46438204527708554,0.4121555805206299,0.41050027226292474,0.41381088877833505
41,0.46320836842060087,0.4617612688290913,0.46465546801211044,0.41199885606765746,0.41026767080391413,0.4137300413314008
42,0.4630246043205261,0.4617880018897056,0.46426120675134663,0.41200395226478576,0.40999778338086573,0.4140101211487058
43,0.46270994246006014,0.4616732553554297,0.4637466295646906,0.41186811327934264,0.4103057281269601,0.4134304984317252
44,0.46267345249652864,0.4619028831751659,0.46344402181789135,0.41201840043067933,0.4103389133565528,0.41369788750480585
45,0.4627331465482712,0.4609907153253895,0.4644755777711529,0.41139088571071625,0.40811517104541944,0.41466660037601305
46,0.46273274421691896,0.46168791090076433,0.4637775775330736,0.41189090311527254,0.4102398041647069,0.4135420020658382
47,0.4627831429243088,0.4614931545077141,0.46407313134090344,0.41181726157665255,0.41006704446832404,0.41356747868498106
48,0.46264093220233915,0.46160469617505273,0.46367716822962557,0.41185315549373624,0.41001337819878103,0.41369293278869146
49,0.4626731306314468,0.4616966502264532,0.4636496110364405,0.41172867119312284,0.4097631588605523,0.41369418352569337
50,0.4624476283788681,0.4615130162915437,0.46338224046619253,0.4117419123649597,0.40998345590952606,0.41350036882039337
51,0.46234944760799407,0.4614680220797505,0.4632308731362376,0.4117631405591965,0.41010160904043186,0.41342467207796113
52,0.46247839629650117,0.46101639744375883,0.4639403951492435,0.4117109954357147,0.4100081485329414,0.41341384233848805
53,0.46234058141708373,0.46117912704115427,0.4635020357930132,0.41160544455051423,0.40984974557461734,0.4133611435264111
54,0.46215022504329684,0.46116489032501695,0.4631355597615767,0.41178774535655976,0.40992904236450284,0.4136464483486167
55,0.4620395332574844,0.4610754079157731,0.46300365859919573,0.4115079343318939,0.40960065750093305,0.4134152111628548
56,0.4621347486972809,0.4611838953370598,0.463085602057502,0.41171065866947176,0.41006588035543234,0.4133554369835112
57,0.4619160950183868,0.46055368833843036,0.4632785016983433,0.41146067082881926,0.40997573038764207,0.41294561126999646
58,0.46179654002189635,0.4608946478526341,0.4626984321911586,0.4114099532365799,0.4096828089287914,0.41313709754436845
59,0.4619972288608551,0.46067603150150227,0.4633184262202079,0.4114457041025162,0.40927273500710587,0.4136186731979265
60,0.46190682947635653,0.4606801767139309,0.46313348223878215,0.411543071269989,0.40973205942708557,0.41335408311289246
61,0.4618802160024643,0.4604801021565044,0.4632803298484242,0.4113622635602951,0.40936781975744957,0.4133567073631406
62,0.46191221177577974,0.4608952303864705,0.46292919316508896,0.4113289058208466,0.4088058443561748,0.4138519672855184
63,0.46202173829078674,0.46090442996799735,0.46313904661357613,0.41177217960357665,0.4100339303005874,0.4135104289065659
64,0.4616388738155365,0.46088931410050976,0.4623884335305632,0.41146262884140017,0.40901590627953965,0.4139093514032607
65,0.4618075370788574,0.46095726586874386,0.46265780828897096,0.4115715831518173,0.4095303618376298,0.4136128044660048
66,0.46177662909030914,0.46042442067241873,0.46312883750819955,0.41136095523834226,0.40922773808977675,0.4134941723869078
67,0.46152865290641787,0.46064279924551277,0.46241450656732297,0.41151924431324005,0.40960258407714484,0.41343590454933526
68,0.4617365151643753,0.46053638683806064,0.46293664349068997,0.4113482803106308,0.4095243752463507,0.4131721853749109
69,0.4615891665220261,0.4605662074469321,0.46261212559712006,0.4115956574678421,0.4098306025856835,0.4133607123500007
70,0.4618428170681,0.460313860147612,0.463371773988588,0.4116149753332138,0.41006127927730107,0.4131686713891265
71,0.46178637742996215,0.4608576103204818,0.4627151445394425,0.41155904829502105,0.4098050738548554,0.4133130227351867
72,0.46143874526023865,0.4605533972691643,0.462324093251313,0.41129001379013064,0.4097483909662208,0.4128316366140405
73,0.46157868206501007,0.46029360807609815,0.462863756053922,0.4114944815635681,0.41002437942216846,0.41296458370496775
74,0.4611755460500717,0.4603704996506136,0.4619805924495298,0.41163581013679507,0.4100155870304663,0.4132560332431238
75,0.4614896059036255,0.4605889518906666,0.46239025991658433,0.4113340675830841,0.4094205879882696,0.41324754717789863
76,0.4612599015235901,0.46065439408576175,0.4618654089614184,0.41127768754959104,0.4090349475858819,0.4135204275133002
77,0.4612813234329224,0.4603880344068467,0.46217461245899805,0.41154532730579374,0.40996661697032577,0.4131240376412617
78,0.46115047931671144,0.46047398544476414,0.46182697318865873,0.4114781379699707,0.40984583127378466,0.4131104446661567
79,0.46126948297023773,0.46038961931964967,0.4621493466208258,0.4112945020198822,0.4093604515787562,0.4132285524610082
80,0.461338022351265,0.4602503678788364,0.46242567682369357,0.4114241272211075,0.4098755728924239,0.4129726815497911
81,0.46124131679534913,0.46038943965857765,0.4620931939321206,0.410980087518692,0.4082652463782956,0.41369492865908847
82,0.46132479012012484,0.4605882563581217,0.462061323882128,0.4115249216556549,0.40990671016963554,0.4131431331416743
83,0.4611259400844574,0.45985768898619417,0.4623941911827206,0.4113133668899536,0.40921568466950187,0.4134110491104054
84,0.4612815022468567,0.4604166189958583,0.46214638549785514,0.41124632954597473,0.4090952441308541,0.4133974149610954
85,0.46111329197883605,0.4595656956300095,0.4626608883276626,0.4114738941192627,0.4099253566328679,0.41302243160565755
86,0.4610843986272812,0.46035353147862285,0.4618152657759395,0.41112337410449984,0.4090660484719253,0.4131806997370744
87,0.4610482394695282,0.46012614422076537,0.4619703347182911,0.41134406328201295,0.40926894190787877,0.41341918465614713
88,0.46114930510520935,0.460360633362685,0.4619379768477337,0.41124458611011505,0.409096377057887,0.4133927951623431
89,0.4610178589820862,0.4599261740819825,0.4621095438821899,0.4114362865686417,0.4099891580066554,0.41288341513062793
90,0.4610774487257004,0.46025477193893244,0.46190012551246834,0.41129893660545347,0.4095063390171748,0.4130915341937321
91,0.4610129088163376,0.45997669414595393,0.4620491234867213,0.41098404228687285,0.40861294610427834,0.41335513846946736
92,0.4611601561307907,0.46039458708242753,0.46192572517915387,0.41142613887786866,0.409477985717233,0.41337429203850434
93,0.46080856025218964,0.459943538828974,0.4616735816754053,0.4111283153295517,0.4090671772553639,0.41318945340373947
94,0.46103536784648896,0.46059572216806555,0.4614750135249124,0.4115452915430069,0.41006418073432205,0.41302640235169175
95,0.46092809438705445,0.45961506722718415,0.46224112154692476,0.4113688439130783,0.4100005535959248,0.41273713423023184
96,0.46071402430534364,0.4599429920445004,0.4614850565661869,0.411432671546936,0.4098884200696174,0.41297692302425465
97,0.46106958091259004,0.4601926560763096,0.4619465057488705,0.4114559471607208,0.40988898915568356,0.41302290516575807
98,0.46111662685871124,0.4599425473471186,0.4622907063703039,0.41138169169425964,0.4096961333878233,0.413067250000696
99,0.4609519898891449,0.4600159772813403,0.46188800249694945,0.4113142162561417,0.4097010465363128,0.41292738597597056
100,0.46075983345508575,0.4595235402101547,0.46199612670001683,0.4113217443227768,0.40964727967595727,0.4129962089695963
101,0.460976704955101,0.4600097645224743,0.46194364538772775,0.41142010390758516,0.4097756482463472,0.4130645595688231
102,0.4608170598745346,0.4596879718508773,0.4619461478981919,0.4112269014120102,0.40946757566814945,0.4129862271558709
103,0.4607334822416306,0.4598050205292342,0.46166194395402693,0.4114996999502182,0.41002744870348357,0.4129719511969528
104,0.46070822775363923,0.459504587808836,0.46191186769844245,0.4113932400941849,0.4099641591232813,0.4128223210650884
105,0.4606893479824066,0.4599303136290945,0.4614483823357188,0.41128815710544586,0.4097438695318048,0.4128324446790869
106,0.4608613818883896,0.4601537967105433,0.4615689670662359,0.41128440797328947,0.4098054475330343,0.41276336841354466
107,0.4609825938940048,0.45952927587830833,0.4624359119097013,0.4114194720983505,0.4100529457882697,0.41278599840843133
108,0.460762083530426,0.4597379737640126,0.46178619329683945,0.41142943799495696,0.4099147254716281,0.4129441505182858
109,0.4606498807668686,0.45974169883472016,0.461558062699017,0.41129440665245054,0.40957312422284803,0.41301568908205305
110,0.4605064392089844,0.4597573739676138,0.46125550445035496,0.4111967206001282,0.4094135777231967,0.41297986347705967
111,0.46040444672107694,0.45960630285239007,0.4612025905897638,0.4114700824022293,0.40972043619903753,0.4132197286054211
112,0.46056553423404695,0.45950412089482545,0.46162694757326844,0.4112614393234253,0.40950266431771654,0.41302021432913405
113,0.4606473118066788,0.4597861877415693,0.46150843587178825,0.41132536232471467,0.40974942370452166,0.4129013009449077
114,0.4607340216636658,0.45953373859199276,0.4619343047353388,0.4110923022031784,0.40946398244786497,0.4127206219584918
115,0.4604139387607574,0.45952221542207017,0.4613056620994447,0.4111476629972458,0.4093557156816731,0.4129396103128185
116,0.4606149077415466,0.459643654282975,0.46158616120011825,0.4114188075065613,0.40976364568851964,0.41307396932460294
117,0.4605263859033585,0.45958502753496056,0.4614677442717564,0.4113216698169708,0.4096265057605549,0.4130168338733867
118,0.46021906435489657,0.4592662692378606,0.4611718594719325,0.41124133169651034,0.4095968108116505,0.41288585258137017
119,0.46032577455043794,0.4597923922834457,0.46085915681743017,0.41138297915458677,0.4097653159067101,0.4130006424024634
120,0.46036950349807737,0.45936853306372705,0.4613704739324277,0.41106278598308565,0.40935703572267995,0.41276853624349136
121,0.460660794377327,0.45968523370082487,0.4616363550538291,0.411085969209671,0.40947614188740467,0.41269579653193733
122,0.46039914786815644,0.459827317553074,0.4609709781832389,0.41144858598709105,0.4097786222174076,0.41311854975677453
123,0.46037063002586365,0.4591520796349933,0.46158918041673397,0.41118736267089845,0.40923467637106303,0.41314004897073386
124,0.4603470891714096,0.45987439764444404,0.46081978069837515,0.41136438548564913,0.4098237796389314,0.41290499133236686
125,0.460425591468811,0.4593581270224476,0.4614930559151744,0.4113673448562622,0.40965733876239224,0.41307735095013215
126,0.46023712158203123,0.45945773103553317,0.4610165121285293,0.4110630631446838,0.40917049390418664,0.412955632385181
127,0.4605100184679031,0.45969997573192417,0.4613200612038821,0.4111998587846756,0.4095249670828687,0.4128747504864825
128,0.4600738674402237,0.45922864312019923,0.4609190917602482,0.4111806243658066,0.4091790867216061,0.4131821620100071
129,0.4601289093494415,0.4589208001255719,0.4613370185733111,0.41126324236392975,0.4098506866390522,0.4126757980888073
130,0.4603417605161667,0.4588108165299525,0.46187270450238094,0.41139847338199614,0.4097705041931145,0.4130264425708778
131,0.4601234048604965,0.4591911880000283,0.46105562172096476,0.4113691210746765,0.40993948386035867,0.4127987582889943
132,0.46042124927043915,0.4591577662284537,0.4616847323124246,0.41128035485744474,0.4094460807062211,0.41311462900866835
133,0.46028236448764803,0.45918873631539564,0.4613759926599004,0.41099525392055514,0.40820693243963174,0.41378357540147853
134,0.46022153794765475,0.45923628652204007,0.4612067893732694,0.4111769586801529,0.40942514279005354,0.4129287745702523
135,0.4600583791732788,0.4589261189162596,0.461190639430298,0.4112232029438019,0.40881006899186256,0.4136363368957412
136,0.46008370220661166,0.4595739885159959,0.4605934158972274,0.4112520754337311,0.40964263836713777,0.41286151250032443
137,0.4603275954723358,0.4593584570726874,0.4612967338719842,0.41127062141895293,0.40979471325388916,0.4127465295840167
138,0.46041329205036163,0.4594192885684926,0.46140729553223064,0.410166272521019,0.40315009241750543,0.4171824526245326
139,0.4600420594215393,0.4585761240184312,0.46150799482464744,0.4112462967634201,0.40955901120448335,0.4129335823223569
140,0.45998131632804873,0.45926885687547797,0.4606937757806195,0.4112292766571045,0.40964018575015665,0.4128183675640524
141,0.4601387411355972,0.45919111619343367,0.46108636607776077,0.4111386835575104,0.4089883582920519,0.4132890088229689
142,0.46009472012519836,0.45916267643045616,0.46102676381994057,0.4111492097377777,0.40859754391532366,0.4137008755602317
143,0.46000836789608,0.4589756258913764,0.4610411099007836,0.4113861620426178,0.4098276278085464,0.41294469627668917
144,0.4602949500083923,0.4590908974007559,0.4614990026160287,0.41132826805114747,0.40996773406488596,0.412688802037409
145,0.45999038219451904,0.45900497981498384,0.46097578457405425,0.41122681796550753,0.4091988838324575,0.41325475209855755
146,0.4600375831127167,0.45898214891564076,0.46109301730979263,0.41120792031288145,0.4097418846294906,0.41267395599627227
147,0.45984649658203125,0.45884175072926253,0.46085124243479997,0.41135784387588503,0.40985588654240523,0.41285980120936483
148,0.45992777943611146,0.45899771473259143,0.4608578441396315,0.4113452583551407,0.409789718687752,0.4129007980225294
149,0.45999485850334165,0.4587456744826083,0.461244042524075,0.4113737404346466,0.4098767388126965,0.4128707420565967
150,0.4598129570484161,0.4591072678228927,0.46051864627393957,0.41136217415332793,0.4096646067599702,0.4130597415466857
151,0.4599412679672241,0.4591896429391601,0.46069289299528815,0.41119578778743743,0.409004622341477,0.41338695323339786
152,0.4596377521753311,0.45889172930051353,0.46038377505014866,0.41135730147361754,0.4098554073270682,0.4128591956201669
153,0.4599557012319565,0.4586140590447377,0.46129734341917533,0.41126931011676787,0.4095219286456781,0.41301669158785764
154,0.45978792309761046,0.45887468069039467,0.46070116550482626,0.41133850514888765,0.4097097749368946,0.4129672353608807
155,0.4598879247903824,0.4592866766593507,0.46048917292141406,0.41126241683959963,0.4096519865025892,0.41287284717661005
156,0.4598324835300446,0.4592363308942732,0.460428636165816,0.4112163960933685,0.4094187072387878,0.4130140849479492
157,0.45998104512691496,0.45907993260116153,0.4608821576526684,0.4113664269447327,0.40993428982037355,0.4127985640690918
158,0.45984727442264556,0.458780613388175,0.4609139354571161,0.411071366071701,0.4089504440873988,0.4131922880560033
159,0.4599237024784088,0.45892615508723467,0.46092124986958294,0.41131090819835664,0.40963158533230065,0.4129902310644126
160,0.4598751157522202,0.4589484940904383,0.46080173741400204,0.4113863527774811,0.4098354979239765,0.4129372076309857
161,0.4599530190229416,0.45913330711789285,0.46077273092799037,0.4111217588186264,0.4094597498694023,0.4127837677678505
162,0.4599513590335846,0.45912068863719746,0.4607820294299717,0.41130219399929047,0.40991011313889353,0.4126942748596874
163,0.4599044680595398,0.45904023184223997,0.4607687042768396,0.41127360463142393,0.40961326236688034,0.4129339468959675
164,0.45978392064571383,0.45879286373472644,0.4607749775567012,0.41135296821594236,0.4096512013538795,0.4130547350780052
165,0.4600504130125046,0.45916399894145615,0.46093682708355305,0.4111922919750214,0.40949830634397205,0.4128862776060707
166,0.45958602130413057,0.4588469122632542,0.46032513034500694,0.41108070611953734,0.4093365676434791,0.4128248445955956
167,0.45956229567527773,0.4588104253795749,0.46031416597098057,0.41132758259773256,0.40984832164365675,0.41280684355180836
168,0.45967076420784,0.4588043452534626,0.46053718316221737,0.41109171211719514,0.4095116512969986,0.41267177293739166
169,0.46002073884010314,0.45896778316832837,0.4610736945118779,0.41142449378967283,0.40989881470063516,0.4129501728787105
170,0.4596537917852402,0.4588327020706789,0.4604748814998015,0.41118239760398867,0.4095374709209915,0.4128273242869858
171,0.4594929367303848,0.4590646874592661,0.45992118600150356,0.41135779917240145,0.40982148605231666,0.41289411229248624
172,0.4598695695400238,0.4586628289318686,0.46107631014817896,0.41125263571739196,0.4096122995508826,0.41289297188390134
173,0.45983960628509524,0.4585210904738918,0.4611581220962987,0.41084293127059934,0.4073614652361325,0.4143243973050662
174,0.4595636337995529,0.45869952832741123,0.46042773927169456,0.4112125664949417,0.409640842385965,0.4127842906039184
175,0.4595442622900009,0.45868181724035595,0.46040670733964584,0.41141204833984374,0.4099527118721996,0.41287138480748786
176,0.45991296172142027,0.4587949033390051,0.46103102010383545,0.4112425476312637,0.4092969823740747,0.41318811288845275
177,0.46004962027072904,0.4588579627599513,0.4612412777815068,0.41129234433174133,0.4097790130024019,0.4128056756610808
178,0.4597936272621155,0.45867753468592026,0.4609097198383107,0.4112035930156708,0.40953786957991756,0.412869316451424
179,0.4598513960838318,0.4585709689709741,0.4611318231966895,0.41119692623615267,0.4091151606770388,0.41327869179526655
180,0.45945467948913576,0.45892556429368037,0.45998379468459116,0.41136256158351897,0.40993025600007316,0.4127948671669648
181,0.45968154072761536,0.4586041581126684,0.4607589233425623,0.4112956881523132,0.4096137839651522,0.41297759233947423
182,0.45950952768325803,0.4588153980083287,0.46020365735818736,0.4111443728208542,0.4090758012523281,0.4132129443893803
183,0.4596867024898529,0.45840451462307097,0.4609688903566348,0.4108843833208084,0.4078769507180041,0.4138918159236127
184,0.45960492491722105,0.45810872193296726,0.46110112790147484,0.4112237930297852,0.40950687035866334,0.412940715700907
185,0.4593534469604492,0.4585940137495722,0.46011288017132623,0.41100466549396514,0.4090961211260017,0.4129132098619286
186,0.4596002519130707,0.45849328464360345,0.46070721918253793,0.4114307641983032,0.40991483531662265,0.4129466930799838
187,0.4596026450395584,0.4585342347174549,0.46067105536166186,0.41133043467998504,0.4095324194311625,0.4131284499288076
188,0.45945999026298523,0.4582024790176601,0.46071750150831037,0.411309489607811,0.4097686330467831,0.41285034616883887
189,0.45975102186203004,0.4584218777567797,0.46108016596728035,0.4112631916999817,0.40959779976459804,0.4129285836353654
190,0.45955146551132203,0.4585660524841125,0.4605368785385316,0.4112730473279953,0.4097352356485497,0.4128108590074409
191,0.45953492224216463,0.4585233059569758,0.46054653852735344,0.41038761138916013,0.40629741983799245,0.4144778029403278
192,0.4594852954149246,0.45861366698979295,0.4603569238400563,0.41136775016784666,0.40983705992704184,0.4128984404086515
193,0.45963993966579436,0.4588330584976671,0.46044682083392163,0.4109350621700287,0.40866137814073633,0.413208746199321
194,0.4596380293369293,0.45824099234879107,0.4610350663250676,0.4109344512224197,0.4089745672247108,0.41289433522012864
195,0.459769606590271,0.4582173807579264,0.4613218324226156,0.41143789887428284,0.40989729043627077,0.4129785073122949
196,0.4593129336833954,0.458315065330913,0.46031080203587776,0.41126959323883056,0.40947679547014637,0.41306239100751474
197,0.4594924062490463,0.4587388356155589,0.4602459768825337,0.41098690330982207,0.4086343805864501,0.41333942603319407
198,0.4595852613449097,0.45865123639093536,0.460519286298884,0.41132364273071287,0.40966009482578886,0.4129871906356369
199,0.45915362536907195,0.45849558345574615,0.45981166728239775,0.4108743041753769,0.4077420032974712,0.41400660505328263


==> Data/sparsities_3_alpha_0_1.csv <==
iter,sparsities_L1,lower_bound_L1,upper_bound_L1,sparsities_LQ,lower_bound_LQ,upper_bound_LQ,True_sparsity
0,0.57659375,0.5396939172598642,0.6134935827401359,0.5725,0.5483003099193399,0.5966996900806602,0.84375
1,0.6375,0.6170748317020397,0.6579251682979602,0.67453125,0.6478542907233134,0.7012082092766867,0.84375
2,0.6725312499999999,0.6518335561369146,0.6932289438630852,0.7160624999999999,0.695707832230665,0.7364171677693349,0.84375
3,0.69559375,0.6814614233603415,0.7097260766396585,0.7376875,0.7171913113299082,0.7581836886700919,0.84375
4,0.7105312500000001,0.6999023904068923,0.7211601095931078,0.75475,0.7390656128586419,0.7704343871413581,0.84375
5,0.7201250000000001,0.7106951603937289,0.7295548396062713,0.766375,0.7515341779203443,0.7812158220796558,0.84375
6,0.72921875,0.7194269725183576,0.7390105274816424,0.7745624999999999,0.7581398593779806,0.7909851406220193,0.84375
7,0.7358437499999999,0.7266622043104115,0.7450252956895883,0.7823125,0.7675799891820844,0.7970450108179156,0.84375
8,0.7434999999999999,0.7347777224877902,0.7522222775122097,0.78734375,0.774561774164864,0.800125725835136,0.84375
9,0.74809375,0.7383451523444395,0.7578423476555605,0.79171875,0.7798068009046588,0.8036306990953412,0.84375
10,0.7525937500000002,0.7410353047650216,0.7641521952349788,0.795625,0.7830253968316458,0.8082246031683542,0.84375
11,0.75671875,0.7475918238334311,0.7658456761665688,0.798125,0.7847319047640211,0.8115180952359788,0.84375
12,0.761375,0.7533263199839975,0.7694236800160026,0.80034375,0.7874425327609175,0.8132449672390826,0.84375
13,0.7645312499999999,0.7537556627190207,0.775306837280979,0.80184375,0.7912170957170188,0.8124704042829811,0.84375
14,0.7672812500000001,0.7556957998037411,0.7788667001962591,0.8044687500000001,0.7932116341948748,0.8157258658051253,0.84375
15,0.7693749999999999,0.7569691042242004,0.7817808957757995,0.80575,0.7951943439332271,0.8163056560667729,0.84375
16,0.7711875,0.758622668126871,0.7837523318731291,0.8071875000000001,0.7963838547818342,0.817991145218166,0.84375
17,0.7735624999999999,0.7608204681761501,0.7863045318238497,0.80859375,0.7983268051647532,0.8188606948352468,0.84375
18,0.7753124999999998,0.7647983725992119,0.7858266274007878,0.81034375,0.798800861225954,0.8218866387740461,0.84375
19,0.7771562500000002,0.7673916375524936,0.7869208624475068,0.8104687500000001,0.7998612276102052,0.821076272389795,0.84375
20,0.7791874999999999,0.7679021389069732,0.7904728610930266,0.8118437500000001,0.8019361692534203,0.8217513307465799,0.84375
21,0.7811250000000001,0.769528933856691,0.7927210661433092,0.8127812500000001,0.8031292990961674,0.8224332009038329,0.84375
22,0.78290625,0.7696301848355772,0.7961823151644228,0.8130312500000001,0.802417101129271,0.8236453988707292,0.84375
23,0.7832187499999999,0.7703490605612449,0.7960884394387548,0.8149062499999999,0.8054811753981732,0.8243313246018267,0.84375
24,0.7845,0.7714041991462912,0.7975958008537087,0.8155625000000001,0.8054777032742351,0.8256472967257651,0.84375
25,0.78559375,0.7712066626905408,0.7999808373094591,0.8168749999999999,0.8073922854624848,0.826357714537515,0.84375
26,0.7859375,0.7722273304168037,0.7996476695831962,0.81709375,0.8079335012997735,0.8262539987002264,0.84375
27,0.78725,0.7744175460257985,0.8000824539742015,0.8174375000000002,0.8088597307678513,0.826015269232149,0.84375
28,0.7879687499999999,0.7749565862195212,0.8009809137804785,0.8181875,0.8099773690631634,0.8263976309368365,0.84375
29,0.790375,0.7785534095824632,0.8021965904175369,0.8186250000000002,0.8104894299523637,0.8267605700476366,0.84375
30,0.7921875,0.780982729810478,0.8033922701895221,0.819375,0.8130690008721853,0.8256809991278147,0.84375
31,0.7925625,0.7812267159512454,0.8038982840487545,0.8199687499999999,0.8137409770232449,0.8261965229767549,0.84375
32,0.79340625,0.7822208451682561,0.8045916548317439,0.8205,0.8152470246526373,0.8257529753473627,0.84375
33,0.79409375,0.7831626804617526,0.8050248195382474,0.820375,0.8154079208784236,0.8253420791215763,0.84375
34,0.79525,0.7845817058533241,0.8059182941466759,0.8209687499999999,0.8156990696254421,0.8262384303745577,0.84375
35,0.79590625,0.7860105043863538,0.8058019956136463,0.8213437499999999,0.8160918902103635,0.8265956097896363,0.84375
36,0.7965,0.7879267859002589,0.8050732140997411,0.8219375,0.8163277985819207,0.8275472014180792,0.84375
37,0.7977812500000001,0.7881942715265706,0.8073682284734296,0.8221874999999998,0.8166535140947052,0.8277214859052945,0.84375
38,0.7983750000000001,0.7888029051404617,0.8079470948595384,0.8228125000000001,0.8168503799911441,0.828774620008856,0.84375
39,0.79859375,0.7885421254422481,0.8086453745577519,0.8230000000000001,0.8175499426608521,0.828450057339148,0.84375
40,0.79953125,0.7884166129726383,0.8106458870273617,0.8233124999999999,0.8181419705300134,0.8284830294699864,0.84375
41,0.7995625,0.7878758355913673,0.8112491644086326,0.8235937499999999,0.8179600761320874,0.8292274238679124,0.84375
42,0.80053125,0.7892360283886283,0.8118264716113718,0.82378125,0.8187699346786498,0.8287925653213503,0.84375
43,0.8008124999999999,0.7901904415836665,0.8114345584163334,0.8239374999999999,0.8194029107131956,0.8284720892868042,0.84375
44,0.8015312499999998,0.7913898666500815,0.8116726333499181,0.82415625,0.8193795977989287,0.8289329022010714,0.84375
45,0.80175,0.7910109066956282,0.8124890933043717,0.82421875,0.8186759477980448,0.8297615522019552,0.84375
46,0.8026874999999999,0.7911386905375488,0.814236309462451,0.8244687500000001,0.8190557303944563,0.8298817696055438,0.84375
47,0.8025,0.7911050998249217,0.8138949001750783,0.8248125,0.8195372630384977,0.8300877369615022,0.84375
48,0.803125,0.7915296075961182,0.8147203924038817,0.82521875,0.8203050414972497,0.8301324585027503,0.84375
49,0.8034687500000001,0.7926093862410131,0.8143281137589871,0.8253124999999999,0.820503653984582,0.8301213460154178,0.84375
50,0.803125,0.7937750334225196,0.8124749665774803,0.8254999999999999,0.8208212581819466,0.8301787418180532,0.84375
51,0.8033750000000002,0.7937784511411655,0.8129715488588348,0.8258125000000002,0.8208344230620651,0.8307905769379352,0.84375
52,0.80390625,0.7953537923853725,0.8124587076146276,0.826125,0.8219867636606883,0.8302632363393116,0.84375
53,0.8049999999999999,0.7974740033882548,0.8125259966117451,0.8259375,0.8213874313191997,0.8304875686808003,0.84375
54,0.8061562499999999,0.7991070368346885,0.8132054631653113,0.826125,0.8215904107131958,0.8306595892868042,0.84375
55,0.8061562500000001,0.7996969422778057,0.8126155577221945,0.82621875,0.8216820076390101,0.8307554923609899,0.84375
56,0.8065312500000001,0.7996084051187393,0.813454094881261,0.8265625,0.8227917242177504,0.8303332757822496,0.84375
57,0.806625,0.7999063226748117,0.8133436773251884,0.82675,0.822293614132506,0.831206385867494,0.84375
58,0.8070937499999999,0.7998047921698297,0.8143827078301702,0.82715625,0.8228947765165674,0.8314177234834327,0.84375
59,0.80703125,0.7999312389964874,0.8141312610035125,0.8271875,0.8228393682172684,0.8315356317827315,0.84375
60,0.8080624999999999,0.8003529280274453,0.8157720719725545,0.827375,0.8226546981028752,0.8320953018971248,0.84375
61,0.80828125,0.8007955866192433,0.8157669133807566,0.82753125,0.8229007633895021,0.832161736610498,0.84375
62,0.8081875000000001,0.7999868902665717,0.8163881097334285,0.8272187500000001,0.8225462740771087,0.8318912259228916,0.84375
63,0.808,0.8007910645723519,0.8152089354276482,0.82734375,0.8230113682935942,0.8316761317064059,0.84375
64,0.80815625,0.8012843757105503,0.8150281242894497,0.8274374999999999,0.8234277462669136,0.8314472537330863,0.84375
65,0.80846875,0.8020130717823376,0.8149244282176623,0.8275937500000001,0.822825282609947,0.8323622173900532,0.84375
66,0.80865625,0.8023561383938457,0.8149563616061543,0.8277812499999999,0.8232531260783299,0.8323093739216699,0.84375
67,0.8087187499999999,0.8023483472458564,0.8150891527541435,0.8279375,0.8240223850591586,0.8318526149408414,0.84375
68,0.8093124999999999,0.8027586366355407,0.8158663633644591,0.8280312500000001,0.8234465437662267,0.8326159562337735,0.84375
69,0.8094687500000001,0.8034606174906425,0.8154768825093577,0.828,0.824074920382973,0.8319250796170269,0.84375
70,0.8100000000000002,0.803164888442754,0.8168351115572463,0.8279375,0.823669157230259,0.832205842769741,0.84375
71,0.8098750000000001,0.8030616399625442,0.816688360037456,0.8281250000000002,0.8236094020329531,0.8326405979670474,0.84375
72,0.81021875,0.8035394325760411,0.8168980674239589,0.8283750000000001,0.823625,0.8331250000000001,0.84375
73,0.81078125,0.8041949835120723,0.8173675164879277,0.8285312500000002,0.8235858449357005,0.8334766550642998,0.84375
74,0.8110312499999999,0.8042130184660902,0.8178494815339096,0.8286875,0.8239787979495408,0.8333962020504593,0.84375
75,0.8115937500000001,0.8048887495339301,0.8182987504660701,0.8289062499999998,0.8246191873400892,0.8331933126599105,0.84375
76,0.8118125,0.8046274460684001,0.8189975539316,0.82928125,0.8245539192256622,0.8340085807743377,0.84375
77,0.811375,0.8042423286911564,0.8185076713088435,0.8290625,0.8242212708172407,0.8339037291827593,0.84375
78,0.8114687500000001,0.804871816526787,0.8180656834732132,0.829125,0.8242292109931085,0.8340207890068915,0.84375
79,0.8115937499999999,0.8046652648661485,0.8185222351338513,0.8296250000000001,0.8247292109931085,0.8345207890068916,0.84375
80,0.811375,0.8045045469581693,0.8182454530418306,0.8293437499999999,0.8245475112392625,0.8341399887607374,0.84375
81,0.81190625,0.8056659450194723,0.8181465549805278,0.8299375,0.8252039759428096,0.8346710240571904,0.84375
82,0.8118125,0.8053426178526963,0.8182823821473038,0.82975,0.825125,0.834375,0.84375
83,0.811625,0.8055089350886375,0.8177410649113626,0.82965625,0.8250257633895022,0.8342867366104978,0.84375
84,0.811875,0.805005684167983,0.818744315832017,0.8295625000000001,0.8245844230620651,0.834540576937935,0.84375
85,0.8121875,0.8054386575066534,0.8189363424933465,0.829875,0.8254626593513193,0.8342873406486807,0.84375
86,0.812375,0.8050638355920551,0.8196861644079448,0.82971875,0.8243827724653771,0.8350547275346228,0.84375
87,0.8130312499999999,0.8065357587753118,0.8195267412246879,0.829875,0.8249680533934024,0.8347819466065977,0.84375
88,0.8130625,0.8066047043234553,0.8195202956765447,0.8299375,0.8248692162668216,0.8350057837331784,0.84375
89,0.8130625,0.8064139569265139,0.8197110430734862,0.8302812500000002,0.82526993467865,0.8352925653213504,0.84375
90,0.8130937500000002,0.8062332539355744,0.8199542460644259,0.8298437499999999,0.8247412842970284,0.8349462157029713,0.84375
91,0.813625,0.8067375113430221,0.820512488656978,0.83028125,0.8252933740743178,0.8352691259256821,0.84375
92,0.8138125,0.8076392208875671,0.819985779112433,0.83003125,0.824334142729639,0.835728357270361,0.84375
93,0.8136875,0.8077070631430472,0.8196679368569528,0.8303125,0.8249724976591766,0.8356525023408234,0.84375
94,0.8135,0.8085407913937807,0.8184592086062193,0.8305312499999999,0.8258287739235057,0.8352337260764942,0.84375
95,0.8139687499999999,0.8083642735525519,0.8195732264474479,0.83065625,0.8256293691331005,0.8356831308668995,0.84375
96,0.81425,0.808721663903126,0.819778336096874,0.8304375,0.8251327262065193,0.8357422737934808,0.84375
97,0.8145,0.8096733163559231,0.8193266836440769,0.8305312500000002,0.8255858449357005,0.8354766550642998,0.84375
98,0.8147187499999999,0.8091045242074262,0.8203329757925737,0.8307187500000002,0.8254594576283973,0.835978042371603,0.84375
99,0.8145624999999999,0.8096317292691708,0.8194932707308289,0.83096875,0.8259887117220347,0.8359487882779654,0.84375
100,0.8145624999999999,0.8096317292691708,0.8194932707308289,0.83084375,0.8257504793170302,0.8359370206829698,0.84375
101,0.81459375,0.8103267802028254,0.8188607197971746,0.8308750000000001,0.8254927374645974,0.8362572625354029,0.84375
102,0.8149687499999999,0.8102546587567165,0.8196828412432833,0.8310937500000002,0.8255088232994964,0.836678676700504,0.84375
103,0.8151250000000001,0.8112399324330201,0.8190100675669801,0.8312187499999999,0.8254874625137539,0.8369500374862459,0.84375
104,0.8151249999999999,0.8102740980220168,0.819975901977983,0.83128125,0.8258653446047775,0.8366971553952225,0.84375
105,0.81559375,0.8114437311747414,0.8197437688252586,0.83128125,0.8258797889707968,0.8366827110292031,0.84375
106,0.8158749999999999,0.8122977279946864,0.8194522720053135,0.8311250000000001,0.8257470938089253,0.8365029061910749,0.84375
107,0.8159375000000001,0.8121460622779743,0.8197289377220259,0.8313750000000001,0.8256454166818171,0.837104583318183,0.84375
108,0.81553125,0.8114899592099182,0.8195725407900819,0.8313750000000001,0.8263656337726216,0.8363843662273786,0.84375
109,0.81596875,0.8121013178738987,0.8198361821261013,0.8314375,0.8263048837080881,0.836570116291912,0.84375
110,0.8161875000000001,0.8109152258227593,0.8214597741772408,0.8315000000000001,0.8257799694056763,0.8372200305943239,0.84375
111,0.8164374999999999,0.812196701136578,0.8206782988634218,0.83165625,0.8260448080061806,0.8372676919938193,0.84375
112,0.8166874999999999,0.8119671981028751,0.8214078018971247,0.8315624999999999,0.8264162027874402,0.8367087972125595,0.84375
113,0.8168124999999998,0.8113940707995765,0.8222309292004232,0.8316249999999998,0.8261420719501346,0.8371079280498651,0.84375
114,0.817,0.8115571147357307,0.8224428852642692,0.8316874999999999,0.8263974740076252,0.8369775259923746,0.84375
115,0.817375,0.8130975153419328,0.8216524846580672,0.83159375,0.8260707158474712,0.8371167841525289,0.84375
116,0.81709375,0.8115948154441064,0.8225926845558935,0.8316250000000001,0.8258573640024703,0.8373926359975298,0.84375
117,0.81734375,0.8115527953075508,0.8231347046924493,0.8315625000000001,0.8261570629223902,0.83696793707761,0.84375
118,0.81740625,0.8116436957703203,0.8231688042296798,0.8316874999999999,0.8264270936468747,0.8369479063531251,0.84375
119,0.81759375,0.8112319376599509,0.8239555623400491,0.83146875,0.8257129784400786,0.8372245215599213,0.84375
120,0.81746875,0.8112535342957786,0.8236839657042213,0.8317812499999999,0.8259513030662792,0.8376111969337207,0.84375
121,0.818,0.8112848119907182,0.8247151880092817,0.8316875000000001,0.8258632511213893,0.837511748878611,0.84375
122,0.81753125,0.8103753411653376,0.8246871588346625,0.83171875,0.8258076243669247,0.8376298756330752,0.84375
123,0.8175625,0.8102055305152189,0.824919469484781,0.8316874999999999,0.8257700998107276,0.8376049001892723,0.84375
124,0.81765625,0.810474186838902,0.8248383131610979,0.8320000000000001,0.826109064166026,0.8378909358339741,0.84375
125,0.81775,0.8108875113843446,0.8246124886156554,0.83178125,0.8256253965863781,0.8379371034136219,0.84375
126,0.8175312499999998,0.8107107272011229,0.8243517727988767,0.8320000000000001,0.8258368534821895,0.8381631465178107,0.84375
127,0.81771875,0.8106143389582599,0.8248231610417402,0.8315937500000002,0.8252294820727363,0.8379580179272642,0.84375
128,0.81796875,0.8117296970870973,0.8242078029129027,0.8318750000000001,0.8262639060781343,0.837486093921866,0.84375
129,0.8180937499999998,0.8120055313565869,0.8241819686434128,0.83203125,0.8265880059075492,0.8374744940924508,0.84375
130,0.8180624999999999,0.811303247082702,0.8248217529172979,0.8320624999999999,0.8264222429136607,0.8377027570863391,0.84375
131,0.8181875,0.8126127242197555,0.8237622757802444,0.8318750000000001,0.8253918487600552,0.8383581512399451,0.84375
132,0.818125,0.8122353905053051,0.8240146094946948,0.83190625,0.8258631108116311,0.8379493891883688,0.84375
133,0.8180625000000001,0.8123220187483976,0.8238029812516027,0.83196875,0.8260325659352998,0.8379049340647002,0.84375
134,0.8178124999999999,0.8117658066887761,0.8238591933112238,0.8321249999999999,0.8266420719501346,0.8376079280498652,0.84375
135,0.8180312500000001,0.812596624322918,0.8234658756770822,0.8322187500000002,0.8268608557074633,0.8375766442925372,0.84375
136,0.818125,0.8126763763205741,0.8235736236794259,0.8319375000000001,0.8264759869312618,0.8373990130687384,0.84375
137,0.81778125,0.8129363912559292,0.8226261087440708,0.8321562499999999,0.8264935292537509,0.837818970746249,0.84375
138,0.8178750000000001,0.8131912515012013,0.822558748498799,0.8321875000000001,0.8265764060781342,0.837798593921866,0.84375
139,0.8183125,0.8140350153419328,0.8225899846580672,0.8321249999999999,0.8266278416431759,0.8376221583568239,0.84375
140,0.8186249999999999,0.8141949887133326,0.8230550112866672,0.8321562499999999,0.8266049973260533,0.8377075026739466,0.84375
141,0.8183125,0.8143675665404851,0.8222574334595149,0.8318750000000001,0.8261127847141921,0.8376372152858081,0.84375
142,0.81875,0.8142344020329528,0.8232655979670471,0.8320937500000001,0.8266447678702808,0.8375427321297193,0.84375
143,0.8185,0.8135329208784237,0.8234670791215764,0.8320624999999999,0.8265483137499717,0.8375766862500281,0.84375
144,0.8184374999999999,0.8136858555478129,0.8231891444521869,0.8319374999999999,0.8258598771094283,0.8380151228905715,0.84375
145,0.8190937500000001,0.8132678246443162,0.8249196753556839,0.8319062500000001,0.825653438132528,0.8381590618674721,0.84375
146,0.8190624999999999,0.8141095968109602,0.8240154031890397,0.83203125,0.8256010356762002,0.8384614643237998,0.84375
147,0.8194062499999999,0.8140483557074629,0.8247641442925369,0.8319374999999999,0.8256513545196598,0.83822364548034,0.84375
148,0.8192812499999998,0.8138754516084576,0.824687048391542,0.8320624999999999,0.8260664075223942,0.8380585924776056,0.84375
149,0.8194374999999999,0.8137106444055223,0.8251643555944775,0.8321562499999999,0.8262108605047692,0.8381016394952306,0.84375
150,0.8192499999999999,0.8141709375865224,0.8243290624134775,0.83203125,0.8260413496460709,0.8380211503539291,0.84375
151,0.81971875,0.8146608817484537,0.8247766182515464,0.8319374999999999,0.825911514603403,0.8379634853965968,0.84375
152,0.8200000000000001,0.8158636519730564,0.8241363480269437,0.8320000000000001,0.82625679749617,0.8377432025038302,0.84375
153,0.8198437500000001,0.8156487939513626,0.8240387060486376,0.8321250000000001,0.8261055004360829,0.8381444995639173,0.84375
154,0.8201875,0.8159837070698,0.8243912929302,0.83228125,0.8264379177956837,0.8381245822043163,0.84375
155,0.8205625,0.8165527462669137,0.8245722537330863,0.8321250000000001,0.8260990146034032,0.838150985396597,0.84375
156,0.82,0.815240141808835,0.8247598581911649,0.8323750000000001,0.8263789075223944,0.8383710924776058,0.84375
157,0.8200312499999999,0.8156970653881035,0.8243654346118963,0.8323124999999999,0.8261051454910323,0.8385198545089675,0.84375
158,0.8200312499999999,0.8154176661165098,0.82464483388349,0.8324687500000001,0.8261847798178621,0.8387527201821381,0.84375
159,0.8195937500000001,0.8149162606894832,0.824271239310517,0.83253125,0.8263665191664599,0.83869598083354,0.84375
160,0.8193750000000002,0.8152766009223115,0.8234733990776889,0.8327500000000001,0.8269217283865627,0.8385782716134375,0.84375
161,0.8192812500000001,0.8145209814939177,0.8240415185060824,0.83265625,0.8269880133914946,0.8383244866085053,0.84375
162,0.8192499999999999,0.8144721212865959,0.824027878713404,0.8327187500000001,0.8267301540668952,0.8387073459331049,0.84375
163,0.8191875,0.8146961889441945,0.8236788110558054,0.83265625,0.8267121746934447,0.8386003253065553,0.84375
164,0.819375,0.8152481064951952,0.8235018935048047,0.8328125,0.8272714599351746,0.8383535400648253,0.84375
165,0.8196874999999999,0.8150777277713535,0.8242972722286463,0.8326874999999999,0.8268498527855821,0.8385251472144177,0.84375
166,0.819625,0.8146422171430014,0.8246077828569987,0.832625,0.8268343825890497,0.8384156174109502,0.84375
167,0.8194375,0.814346147036396,0.8245288529636041,0.8327187500000001,0.826769419680544,0.8386680803194562,0.84375
168,0.8194999999999999,0.8139999999999998,0.825,0.8328125,0.8268307569429972,0.8387942430570027,0.84375
169,0.81934375,0.8129672183212581,0.825720281678742,0.8327187500000001,0.8268754177956837,0.8385620822043164,0.84375
170,0.81934375,0.8131663592684695,0.8255211407315306,0.83265625,0.826429731610884,0.838882768389116,0.84375
171,0.8193124999999999,0.8131013708755974,0.8255236291244024,0.83265625,0.8265885975503289,0.8387239024496711,0.84375
172,0.81975,0.8136788077777095,0.8258211922222904,0.83278125,0.8264415807460089,0.8391209192539911,0.84375
173,0.819375,0.8127252819608648,0.8260247180391351,0.83290625,0.8271572691120512,0.8386552308879487,0.84375
174,0.8194999999999999,0.8123454559893728,0.826654544010627,0.83309375,0.82777977961525,0.83840772038475,0.84375
175,0.8203437499999999,0.8129780248999164,0.8277094751000834,0.8330624999999999,0.8275867009715475,0.8385382990284523,0.84375
176,0.8199687499999999,0.8133872299438123,0.8265502700561875,0.8327499999999999,0.8264514386563279,0.8390485613436719,0.84375
177,0.8197812499999999,0.8144044334464992,0.8251580665535007,0.8327187500000001,0.8264434885512635,0.8389940114487366,0.84375
178,0.82,0.8142445677833893,0.8257554322166106,0.83284375,0.8268655996798759,0.838821900320124,0.84375
179,0.820125,0.8145264510808603,0.8257235489191397,0.8329375000000001,0.8271671555562082,0.838707844443792,0.84375
180,0.8205937499999999,0.8147144297799405,0.8264730702200593,0.83290625,0.8272670318582714,0.8385454681417285,0.84375
181,0.8208125000000001,0.8148950998107277,0.8267299001892724,0.83284375,0.8269777329313238,0.8387097670686762,0.84375
182,0.8204062499999999,0.8152900227523104,0.8255224772476893,0.83303125,0.8275323154441064,0.8385301845558936,0.84375
183,0.8203437499999999,0.8152397534041939,0.825447746595806,0.8329375000000001,0.8273669300112109,0.8385080699887894,0.84375
184,0.8206562500000001,0.8157872633241096,0.8255252366758906,0.8328749999999999,0.8269076408688599,0.8388423591311399,0.84375
185,0.820375,0.816010727437476,0.8247392725625239,0.8328125,0.8269561466124388,0.8386688533875611,0.84375
186,0.82075,0.8161300703468559,0.825369929653144,0.8329374999999999,0.8273950501806511,0.8384799498193487,0.84375
187,0.8205312499999999,0.8161379845573025,0.8249245154426974,0.833,0.8274505067798942,0.8385494932201057,0.84375
188,0.8205937499999999,0.8157007543684874,0.8254867456315124,0.8330624999999999,0.827220839277226,0.8389041607227739,0.84375
189,0.8208437500000001,0.8159779734689621,0.8257095265310381,0.8330624999999999,0.8268576631770045,0.8392673368229954,0.84375
190,0.8205312499999999,0.8160499520574391,0.8250125479425607,0.83315625,0.8271911824186561,0.839121317581344,0.84375
191,0.8205,0.8155850991871656,0.8254149008128344,0.833,0.8269973963982284,0.8390026036017715,0.84375
192,0.8206562499999999,0.8155599124670259,0.8257525875329739,0.8329687499999998,0.8272116212668552,0.8387258787331444,0.84375
193,0.8206562500000001,0.8159754214141619,0.8253370785858383,0.8331562499999998,0.827762025658169,0.8385504743418306,0.84375
194,0.8208125000000001,0.8157875621894396,0.8258374378105605,0.8330312499999998,0.8272619210745528,0.8388005789254468,0.84375
195,0.8205937500000001,0.8151562500000001,0.8260312500000001,0.8331875,0.8275292648511219,0.8388457351488781,0.84375
196,0.8206875,0.8159292834223314,0.8254457165776686,0.83315625,0.8275073424728758,0.8388051575271243,0.84375
197,0.82075,0.8157955197043484,0.8257044802956516,0.8331249999999999,0.8274999999999999,0.8387499999999999,0.84375
198,0.8206562499999999,0.8147438028543588,0.826568697145641,0.8329374999999999,0.8271942974961698,0.83868070250383,0.84375
199,0.8207812500000001,0.8154761080367724,0.8260863919632279,0.83315625,0.8276686930526873,0.8386438069473128,0.84375
200,0.8209062499999998,0.814941182418656,0.8268713175813437,0.8330625000000002,0.8273424694056764,0.838782530594324,0.84375
201,0.821125,0.81475,0.8275,0.83334375,0.8278235456333121,0.838863954366688,0.84375
202,0.8209375,0.81529862821568,0.82657637178432,0.83290625,0.8270030596549407,0.8388094403450592,0.84375
203,0.821375,0.8153399461477133,0.8274100538522866,0.83315625,0.8277620256581693,0.8385504743418308,0.84375
204,0.8215937500000001,0.8158761100804179,0.8273113899195823,0.833,0.8273597429136608,0.8386402570863392,0.84375
205,0.8208125,0.81494814794713,0.8266768520528699,0.83303125,0.8274898574629205,0.8385726425370795,0.84375
206,0.8206562500000001,0.8149866352644118,0.8263258647355883,0.8329375000000001,0.827276504062888,0.8385984959371122,0.84375
207,0.8206562500000001,0.8143536587670229,0.8269588412329772,0.8331562499999998,0.8276120384915886,0.838700461508411,0.84375
208,0.8208125,0.8156495308929841,0.8259754691070158,0.83296875,0.8273628797508772,0.8385746202491229,0.84375
209,0.82109375,0.8155228294073151,0.8266646705926848,0.8329687500000003,0.8271643201184357,0.8387731798815649,0.84375
210,0.820875,0.8157606818636304,0.8259893181363697,0.8331249999999999,0.8276193211136136,0.8386306788863862,0.84375
211,0.8209375,0.8154318211136137,0.8264431788863863,0.8328125,0.826733591792106,0.8388914082078939,0.84375
212,0.8212187499999999,0.8162152356100935,0.8262222643899063,0.83321875,0.8276282306815467,0.8388092693184533,0.84375
213,0.8210625,0.8160297944652007,0.8260952055347993,0.8330624999999999,0.8272409344889025,0.8388840655110974,0.84375
214,0.8213437499999999,0.8156562499999999,0.82703125,0.833,0.8270760021944635,0.8389239978055364,0.84375
215,0.8215,0.8163628193529914,0.8266371806470086,0.8330937500000001,0.8273692822299799,0.8388182177700203,0.84375
216,0.8215312499999999,0.8167759076095932,0.8262865923904067,0.8330937500000001,0.8273692822299799,0.8388182177700203,0.84375
217,0.8217812499999999,0.8163971733614295,0.8271653266385703,0.83309375,0.827321713422673,0.8388657865773269,0.84375
218,0.8217187499999999,0.8167559981172235,0.8266815018827763,0.8332499999999999,0.8276166728303781,0.8388833271696218,0.84375
219,0.8220625,0.8175193045386535,0.8266056954613465,0.8330937500000001,0.8274448424728759,0.8387426575271243,0.84375
220,0.8220000000000001,0.8169209375865226,0.8270790624134775,0.83303125,0.8271082413684007,0.8389542586315993,0.84375
221,0.821875,0.816440733720179,0.827309266279821,0.8330624999999999,0.8271279612647653,0.8389970387352346,0.84375
222,0.8221562500000001,0.8169838321659499,0.8273286678340503,0.83321875,0.8273821065938974,0.8390553934061026,0.84375
223,0.8220937500000002,0.8163515678146285,0.8278359321853719,0.8333125000000001,0.8277139510808604,0.8389110489191398,0.84375
224,0.82225,0.8165095187483975,0.8279904812516026,0.8330937500000001,0.8269353588748766,0.8392521411251236,0.84375
225,0.82190625,0.8158052126906565,0.8280072873093434,0.8332812500000001,0.8271879006541969,0.8393745993458033,0.84375
226,0.8220625,0.8154292504192893,0.8286957495807108,0.83315625,0.8274797496476702,0.8388327503523298,0.84375
227,0.8220937500000002,0.8158559494060408,0.8283315505939596,0.8332187500000001,0.8274022191395989,0.8390352808604014,0.84375
228,0.8223749999999999,0.81665223842887,0.8280977615711297,0.833375,0.8277583395153347,0.8389916604846652,0.84375
229,0.8221562499999999,0.8152843757105502,0.8290281242894496,0.83321875,0.8275381222838052,0.8388993777161948,0.84375
230,0.8224062499999999,0.8165362388202831,0.8282762611797166,0.8332499999999999,0.827445906616878,0.8390540933831219,0.84375
231,0.82246875,0.8165563028543589,0.8283811971456411,0.8332499999999999,0.8272149461477133,0.8392850538522866,0.84375
232,0.8225312500000002,0.8167389463779513,0.828323553622049,0.83328125,0.8273635197552186,0.8391989802447813,0.84375
233,0.82265625,0.8167716169400717,0.8285408830599282,0.83340625,0.8275803246443162,0.8392321753556838,0.84375
234,0.82246875,0.8163485350323701,0.8285889649676298,0.8333124999999999,0.8274017047912314,0.8392232952087684,0.84375
235,0.8224375,0.8158007180237709,0.8290742819762292,0.8334375000000002,0.8277847904727026,0.8390902095272977,0.84375
236,0.8230937500000002,0.8172812500000002,0.8289062500000002,0.8334062500000001,0.8277091427296391,0.8391033572703611,0.84375
237,0.82278125,0.817146189552232,0.8284163104477681,0.83334375,0.8277882769103343,0.8388992230896658,0.84375
238,0.8231249999999999,0.8176122307321999,0.8286377692677999,0.83340625,0.8276139463779512,0.8391985536220489,0.84375
239,0.822625,0.8173128676597811,0.827937132340219,0.8333750000000002,0.8274933548219909,0.8392566451780095,0.84375
240,0.82246875,0.8165894297799405,0.8283480702200594,0.8336562500000001,0.828359951174405,0.8389525488255952,0.84375
241,0.82246875,0.817067288970797,0.827870211029203,0.833375,0.8278212850271192,0.8389287149728808,0.84375
242,0.82225,0.8167457402859241,0.827754259714076,0.8335000000000001,0.8279042426786003,0.8390957573214,0.84375
243,0.8221562500000001,0.8176801851825517,0.8266323148174486,0.8331875000000002,0.8275430890475624,0.838831910952438,0.84375
244,0.8222499999999998,0.8179488373664785,0.8265511626335211,0.8333750000000002,0.8276618025589869,0.8390881974410135,0.84375
245,0.82228125,0.8177221759437907,0.8268403240562092,0.8334375000000002,0.8275878205216014,0.8392871794783989,0.84375
246,0.822125,0.8171109572199671,0.8271390427800329,0.83359375,0.8278230670898065,0.8393644329101936,0.84375
247,0.8223125,0.8178298947307397,0.8267951052692603,0.83340625,0.8274608605047693,0.8393516394952307,0.84375
248,0.8223437499999999,0.8177915355663424,0.8268959644336574,0.8334062500000001,0.8274411824186563,0.839371317581344,0.84375
249,0.82225,0.8170298467455448,0.8274701532544553,0.8334687500000001,0.8277579460942439,0.8391795539057563,0.84375
250,0.82190625,0.8167338321659499,0.82707866783405,0.8335312500000001,0.8278781949631195,0.8391843050368806,0.84375
251,0.82221875,0.8174225112392626,0.8270149887607374,0.8335000000000001,0.8273711746639345,0.8396288253360658,0.84375
252,0.8220625000000001,0.8176324887133328,0.8264925112866675,0.8335000000000001,0.8274159532381812,0.8395840467618191,0.84375
253,0.8216875,0.8179562971108503,0.8254187028891498,0.8332499999999999,0.82714416262909,0.8393558373709099,0.84375
254,0.8215312499999999,0.817776565426031,0.8252859345739688,0.833375,0.8270702398935407,0.8396797601064593,0.84375
255,0.8214375,0.8175928608751927,0.8252821391248074,0.8335312500000001,0.8274906969417114,0.8395718030582887,0.84375
256,0.8216875,0.817319648697586,0.826055351302414,0.8333125000000001,0.8268643898117356,0.8397606101882646,0.84375
257,0.8218124999999998,0.8170460810087654,0.8265789189912343,0.83340625,0.8274280996798759,0.8393844003201242,0.84375
258,0.8220312499999999,0.8173354240609344,0.8267270759390654,0.83334375,0.8271625663552601,0.83952493364474,0.84375
259,0.822125,0.8180572149761818,0.8261927850238182,0.8333125000000001,0.8269191440737279,0.8397058559262723,0.84375
260,0.8219687499999999,0.8172166945236823,0.8267208054763175,0.83321875,0.827158827867662,0.839278672132338,0.84375
261,0.8220312499999999,0.8175308159931512,0.8265316840068485,0.8333749999999999,0.8276277180337136,0.8391222819662861,0.84375
262,0.82184375,0.8170638277987502,0.8266236722012498,0.83340625,0.8271036587670229,0.8397088412329772,0.84375
263,0.822125,0.8170413251480843,0.8272086748519157,0.83346875,0.8271290807460089,0.8398084192539911,0.84375
264,0.82225,0.817475392686304,0.8270246073136961,0.833375,0.8271764618658912,0.8395735381341087,0.84375
265,0.82240625,0.8172217629231524,0.8275907370768476,0.8334374999999999,0.827917649458545,0.8389573505414549,0.84375
266,0.822625,0.8174923837080881,0.827757616291912,0.83328125,0.8274365809546219,0.839125919045378,0.84375
267,0.8225624999999999,0.8177552788692425,0.8273697211307572,0.83346875,0.8276294301551893,0.8393080698448107,0.84375
268,0.822625,0.8172398351928656,0.8280101648071345,0.83334375,0.8277602223292528,0.8389272776707473,0.84375
269,0.8224375,0.8169974862132527,0.8278775137867473,0.8336875000000001,0.828422640077837,0.8389523599221633,0.84375
270,0.82228125,0.8166628510955076,0.8278996489044923,0.8335624999999999,0.8276319119178617,0.8394930880821381,0.84375
271,0.8224375,0.8171800647887968,0.8276949352112033,0.83334375,0.8279235188010565,0.8387639811989436,0.84375
272,0.82246875,0.8179579123560584,0.8269795876439415,0.83340625,0.8275803246443162,0.8392321753556838,0.84375
273,0.8223750000000001,0.8179538152040432,0.826796184795957,0.83359375,0.8276958557783307,0.8394916442216693,0.84375
274,0.82228125,0.8177050718730036,0.8268574281269964,0.8335625000000002,0.8277853899958545,0.8393396100041459,0.84375
275,0.8225937499999999,0.8181916020867649,0.8269958979132349,0.8336250000000002,0.8278007511213893,0.839449248878611,0.84375
276,0.82246875,0.8180365348371271,0.8269009651628728,0.8335000000000001,0.8273393892348243,0.839660610765176,0.84375
277,0.82265625,0.817740951814742,0.8275715481852579,0.8334999999999999,0.82786251385811,0.8391374861418898,0.84375
278,0.8225,0.8176668462677047,0.8273331537322953,0.8336562500000001,0.8280727223292528,0.8392397776707474,0.84375
279,0.8227187499999999,0.8178050414972498,0.8276324585027501,0.8338125,0.8280856444055222,0.8395393555944777,0.84375
280,0.8227187499999999,0.8173783819181165,0.8280591180818834,0.8337187500000001,0.8284342650440181,0.8390032349559821,0.84375
281,0.8227500000000001,0.8179023201425837,0.8275976798574165,0.83359375,0.8274939933450178,0.8396935066549822,0.84375
282,0.8230625000000001,0.8183455094339718,0.8277794905660285,0.8336875000000001,0.8281337850271193,0.839241214972881,0.84375
283,0.8231874999999998,0.8187083817832076,0.8276666182167921,0.8338125,0.8282869909736749,0.839338009026325,0.84375
284,0.8231250000000001,0.8183980823997028,0.8278519176002974,0.8338125,0.828308240285924,0.8393167597140759,0.84375
285,0.82328125,0.8192866247046813,0.8272758752953187,0.8338125,0.8285550647887967,0.8390699352112032,0.84375
286,0.82325,0.81875,0.8277500000000001,0.834,0.8285960084196956,0.8394039915803043,0.84375
287,0.8231249999999999,0.8183324276218297,0.8279175723781701,0.8338749999999999,0.828346663903126,0.8394033360968739,0.84375
288,0.8231249999999999,0.8183487567063642,0.8279012432936356,0.83378125,0.828677253404194,0.8388852465958061,0.84375
289,0.82328125,0.8180727083374998,0.8284897916625001,0.83378125,0.828623958438531,0.8389385415614691,0.84375
290,0.8235625000000001,0.8188339299201557,0.8282910700798445,0.8337187500000001,0.8283172889707969,0.8391202110292032,0.84375
291,0.8235312499999999,0.8187219978491973,0.8283405021508026,0.8338749999999999,0.8287805790319211,0.8389694209680787,0.84375
292,0.82359375,0.8189565195496126,0.8282309804503875,0.8338437500000001,0.8283733038344666,0.8393141961655336,0.84375
293,0.8237500000000001,0.8194289034956392,0.828071096504361,0.833625,0.8283571731235735,0.8388928268764264,0.84375
294,0.82359375,0.8193066873400894,0.8278808126599106,0.8338125000000002,0.8286753193529915,0.8389496806470088,0.84375
295,0.8236874999999999,0.8192258579256062,0.8281491420743936,0.8338437500000001,0.828409124322918,0.8392783756770822,0.84375
296,0.82340625,0.8192750992825848,0.8275374007174152,0.8339062500000001,0.8283634477980448,0.8394490522019553,0.84375
297,0.82321875,0.8192654088497828,0.8271720911502172,0.8338125,0.8283509869312615,0.8392740130687384,0.84375
298,0.8233124999999999,0.8193774809403256,0.8272475190596742,0.8339062500000001,0.82866779543305,0.8391447045669501,0.84375
299,0.8231875000000001,0.8191005543189321,0.827274445681068,0.8338125000000002,0.8287829001153175,0.8388420998846828,0.84375
300,0.8237500000000001,0.8200949521206967,0.8274050478793035,0.8338750000000001,0.8287576276273855,0.8389923723726148,0.84375
301,0.822875,0.8183352450506662,0.8274147549493338,0.83365625,0.8284118333260504,0.8389006666739496,0.84375
302,0.8231249999999999,0.81822761549396,0.8280223845060398,0.83359375,0.8283777140290735,0.8388097859709266,0.84375
303,0.82296875,0.818442351735375,0.827495148264625,0.83378125,0.8286543448662961,0.838908155133704,0.84375
304,0.8227499999999999,0.8177515627442168,0.827748437255783,0.83403125,0.8289425830576663,0.8391199169423337,0.84375
305,0.82296875,0.8184165355663424,0.8275209644336576,0.8338749999999999,0.828644381011773,0.8391056189882269,0.84375
306,0.82290625,0.8180565560663583,0.8277559439336416,0.83365625,0.8281360456333121,0.8391764543666879,0.84375
307,0.8228125000000001,0.8182796339088829,0.8273453660911172,0.8337499999999999,0.8285583600856761,0.8389416399143237,0.84375
308,0.82309375,0.8185656260783299,0.82762187392167,0.8337187500000001,0.8282169747183296,0.8392205252816706,0.84375
309,0.822875,0.8176848651269933,0.8280651348730067,0.8336875000000001,0.828385672484888,0.8389893275151122,0.84375
310,0.82265625,0.8179272668904932,0.8273852331095067,0.8336874999999999,0.8282690707995766,0.8391059292004233,0.84375
311,0.8230625,0.8181269782444002,0.8279980217555999,0.83375,0.8286724759971025,0.8388275240028975,0.84375
312,0.8226875,0.8175169705300134,0.8278580294699867,0.83359375,0.8283852083374998,0.8388022916625002,0.84375
313,0.82284375,0.8178013516371175,0.8278861483628824,0.8338125000000002,0.8288928328364615,0.8387321671635388,0.84375
314,0.8227499999999999,0.8178223991638931,0.8276776008361066,0.8338437500000001,0.8287889719386011,0.8388985280613991,0.84375
315,0.8228125000000001,0.8181187541611203,0.8275062458388798,0.8338125,0.8287058254460461,0.8389191745539538,0.84375
316,0.82296875,0.8183063170246104,0.8276311829753896,0.83365625,0.8283895355355544,0.8389229644644456,0.84375
317,0.82296875,0.8184079626502104,0.8275295373497896,0.83375,0.8286571128031341,0.8388428871968658,0.84375
318,0.8229374999999999,0.8183600416440998,0.8275149583558999,0.8339375,0.8286106810618343,0.8392643189381657,0.84375
319,0.8229374999999999,0.8183771409132612,0.8274978590867386,0.83359375,0.8279600761320876,0.8392274238679125,0.84375
320,0.8233124999999999,0.8185182977723086,0.8281067022276912,0.8337187500000001,0.8285538897647178,0.8388836102352824,0.84375
321,0.8233749999999999,0.8188958817832077,0.827854118216792,0.8337499999999999,0.8282443211136136,0.8392556788863862,0.84375
322,0.8230625,0.8184206388430932,0.8277043611569068,0.8338125,0.8285923467455446,0.8390326532544553,0.84375
323,0.8232812500000002,0.8189578940986199,0.8276046059013805,0.8336562500000001,0.8285247754312235,0.8387877245687767,0.84375
324,0.8229375000000001,0.8186875000000001,0.8271875000000001,0.8338125,0.8283509869312615,0.8392740130687384,0.84375
325,0.822875,0.8185196871524539,0.8272303128475461,0.83384375,0.8285622226404192,0.8391252773595808,0.84375
326,0.82315625,0.8191110947186789,0.8272014052813211,0.8337187500000001,0.8284268782848127,0.8390106217151875,0.84375
327,0.8235000000000001,0.8199666764937245,0.8270333235062758,0.83378125,0.8286391292069808,0.8389233707930193,0.84375
328,0.8235625000000001,0.8195391307651423,0.8275858692348579,0.8338749999999999,0.8285116405117687,0.8392383594882311,0.84375
329,0.82325,0.8190092011365782,0.8274907988634219,0.83375,0.8284173177480746,0.8390826822519254,0.84375
330,0.8231250000000001,0.8187678937355167,0.8274821062644835,0.8337187500000001,0.8281394215233822,0.839298078476618,0.84375
331,0.8233750000000001,0.8193361263946493,0.8274138736053509,0.83375,0.8282230772576414,0.8392769227423585,0.84375
332,0.8234062500000002,0.8192940539626012,0.8275184460373992,0.83378125,0.8284820018221921,0.8390804981778079,0.84375
333,0.8231250000000001,0.819191966819362,0.8270580331806382,0.83378125,0.8282865792864813,0.8392759207135188,0.84375
334,0.8233750000000001,0.8189309027913423,0.8278190972086579,0.8339375,0.8287143543960559,0.8391606456039441,0.84375
335,0.82340625,0.8195086345430828,0.8273038654569173,0.8338125,0.8282799260059173,0.8393450739940826,0.84375
336,0.8236874999999999,0.8201211643455781,0.8272538356544217,0.8340312500000001,0.8284031258675737,0.8396593741324265,0.84375
337,0.8238437499999998,0.8200828284041671,0.8276046715958324,0.834,0.8284674260059173,0.8395325739940827,0.84375
338,0.82371875,0.8201672318387062,0.8272702681612939,0.8339062500000001,0.8285352485803391,0.839277251419661,0.84375
339,0.8235625000000001,0.8199482919262998,0.8271767080737004,0.8340312500000001,0.8283067822299799,0.8397557177700203,0.84375
340,0.82371875,0.819673594718679,0.8277639052813212,0.83396875,0.8284273574629206,0.8395101425370795,0.84375
341,0.82359375,0.8200776042052412,0.8271098957947588,0.83384375,0.8283023574629206,0.8393851425370794,0.84375
342,0.8234062499999999,0.8191723651113899,0.8276401348886099,0.8338750000000001,0.8282486112825367,0.8395013887174636,0.84375
343,0.8234375,0.8194846529247896,0.8273903470752105,0.83378125,0.8281739862956609,0.8393885137043392,0.84375
344,0.8233750000000001,0.8192405411478648,0.8275094588521353,0.8338125,0.8281888890603989,0.839436110939601,0.84375
345,0.8237187499999999,0.8193935874308009,0.828043912569199,0.8338437500000001,0.8280947691120514,0.8395927308879488,0.84375
346,0.8234375,0.819504466819362,0.8273705331806381,0.8341875,0.828383406616878,0.8399915933831219,0.84375
347,0.82340625,0.8191264829210575,0.8276860170789425,0.8340624999999999,0.828542649458545,0.8395823505414548,0.84375
348,0.82334375,0.8189238906979408,0.8277636093020593,0.83403125,0.828430957038913,0.839631542961087,0.84375
349,0.82346875,0.8187712606439715,0.8281662393560284,0.83415625,0.8284962892006658,0.8398162107993343,0.84375
350,0.8233750000000001,0.8194241298426803,0.8273258701573198,0.83415625,0.8287072678702808,0.8396052321297193,0.84375
351,0.8233750000000001,0.8193945791679774,0.8273554208320227,0.8342499999999999,0.829064382871827,0.8394356171281728,0.84375
352,0.82378125,0.8206011114416979,0.8269613885583021,0.8342812499999999,0.8285868860100533,0.8399756139899465,0.84375
353,0.82384375,0.8192505314933317,0.8284369685066683,0.83434375,0.8289931513185439,0.8396943486814562,0.84375
354,0.82396875,0.8203346020599733,0.8276028979400267,0.8342499999999999,0.8295049367759744,0.8389950632240255,0.84375
355,0.82390625,0.8196927115523291,0.8281197884476708,0.8341875,0.8291859377440643,0.8391890622559356,0.84375
356,0.82371875,0.8200803051055431,0.827357194894457,0.8343125,0.8287377242197556,0.8398872757802445,0.84375
357,0.82403125,0.8205128830137406,0.8275496169862594,0.83421875,0.8287042095613052,0.8397332904386948,0.84375
358,0.8238749999999999,0.8207600160514056,0.8269899839485942,0.8340624999999999,0.8285003511346781,0.8396246488653217,0.84375
359,0.8237499999999999,0.8201379541807998,0.8273620458191999,0.834125,0.8286349521860006,0.8396150478139994,0.84375
360,0.8238749999999999,0.821008163764705,0.8267418362352948,0.8343125,0.828959346723659,0.839665653276341,0.84375
361,0.823625,0.8201317028468795,0.8271182971531206,0.8341249999999999,0.8286849862132527,0.8395650137867471,0.84375
362,0.8236874999999999,0.8203357280805519,0.8270392719194479,0.8340624999999999,0.8286210502850802,0.8395039497149197,0.84375
363,0.82384375,0.8207306476486469,0.8269568523513531,0.8340625000000002,0.8286426291528305,0.8394823708471698,0.84375
364,0.82378125,0.8205888518027196,0.8269736481972805,0.83403125,0.828501147717944,0.839561352282056,0.84375
365,0.8239374999999999,0.8204442028468794,0.8274307971531204,0.834,0.828481564986339,0.839518435013661,0.84375
366,0.8238750000000001,0.8205185696044758,0.8272314303955245,0.834,0.8287948342965857,0.8392051657034142,0.84375
367,0.82365625,0.82049335476778,0.82681914523222,0.8340625000000002,0.8287444881534545,0.8393805118465458,0.84375
368,0.8237500000000001,0.8201379541808,0.8273620458192001,0.8340937500000001,0.8287797796152501,0.8394077203847501,0.84375
369,0.823625,0.8203510497865728,0.8268989502134273,0.8340624999999999,0.8287887442225677,0.8393362557774322,0.84375
370,0.8237187499999999,0.8206131854377987,0.8268243145622012,0.834125,0.8287137847945216,0.8395362152054784,0.84375
371,0.82390625,0.8208284819369387,0.8269840180630612,0.8340937499999999,0.8286133160527653,0.8395741839472344,0.84375
372,0.8239374999999999,0.820990043469362,0.8268849565306378,0.8343125,0.8287799260059173,0.8398450739940827,0.84375
373,0.82390625,0.820879674996799,0.8269328250032009,0.83440625,0.829151415916035,0.839661084083965,0.84375
374,0.8237812499999999,0.8204335595647894,0.8271289404352105,0.8341562499999998,0.8285937499999998,0.8397187499999998,0.84375
375,0.8243125000000001,0.8213307848895309,0.8272942151104693,0.834375,0.8287988229942012,0.8399511770057988,0.84375
376,0.8240625000000001,0.821309660556807,0.8268153394431933,0.8343125,0.8292058254460462,0.8394191745539539,0.84375
377,0.8242499999999999,0.821302543469362,0.8271974565306378,0.8344687499999999,0.8290269413622398,0.83991055863776,0.84375
378,0.82396875,0.8209968766430078,0.8269406233569923,0.83440625,0.8292946058173519,0.8395178941826481,0.84375
379,0.82378125,0.8207779965558165,0.8267845034441835,0.8344062500000001,0.8292187500000001,0.8395937500000001,0.84375
380,0.82384375,0.8210619733644665,0.8266255266355335,0.8344375000000002,0.8291430453538633,0.839731954646137,0.84375
381,0.8239374999999999,0.8216292268359224,0.8262457731640773,0.83440625,0.8287920242074263,0.8400204757925738,0.84375
382,0.8240000000000001,0.8212785573678654,0.8267214426321348,0.8346250000000002,0.8293305453538634,0.8399194546461369,0.84375
383,0.8239687499999999,0.8211590291508764,0.8267784708491235,0.8345625,0.8288192974961699,0.8403057025038301,0.84375
384,0.8241249999999999,0.821236444997927,0.8270135550020727,0.8345937500000001,0.8291161678463488,0.8400713321536515,0.84375
385,0.8240624999999999,0.8206164878119774,0.8275085121880225,0.8344374999999999,0.8290624999999999,0.8398125,0.84375
386,0.8241562499999999,0.8203642971719705,0.8279482028280294,0.83434375,0.8290740696254423,0.8396134303745578,0.84375
387,0.8239687500000002,0.8206965899718232,0.8272409100281773,0.8344687499999999,0.828941473885131,0.8399960261148688,0.84375
388,0.82371875,0.8206006325791835,0.8268368674208166,0.8344687499999999,0.8292617084935395,0.8396757915064602,0.84375
389,0.82371875,0.820394478463257,0.8270430215367431,0.8344374999999999,0.8291356724848878,0.839739327515112,0.84375
390,0.8237499999999999,0.8205024047358082,0.8269975952641916,0.8345312499999998,0.828960329407315,0.8401021705926847,0.84375
391,0.82365625,0.8200113691720441,0.8273011308279559,0.8345312500000001,0.8292556428074581,0.839806857192542,0.84375
392,0.82340625,0.819380454271203,0.827432045728797,0.8346874999999999,0.8293989510496734,0.8399760489503264,0.84375
393,0.8235625000000001,0.819697593791565,0.8274274062084351,0.8345625,0.8292064286785928,0.8399185713214071,0.84375
394,0.8241250000000001,0.8199622935486635,0.8282877064513368,0.8346250000000002,0.8290502242197557,0.8401997757802446,0.84375
395,0.8237499999999999,0.8205631128040043,0.8269368871959955,0.8348125000000002,0.8296268828718273,0.8399981171281731,0.84375
396,0.8237500000000001,0.8204310204881622,0.827068979511838,0.8344375000000002,0.8291062829719661,0.8397687170280342,0.84375
397,0.8238749999999999,0.8201125207641768,0.827637479235823,0.8347812500000001,0.8297033413507627,0.8398591586492375,0.84375
398,0.8237499999999999,0.8202701472732311,0.8272298527267686,0.8346562500000001,0.8293939875350521,0.8399185124649481,0.84375
399,0.8241250000000001,0.8205368249763982,0.827713175023602,0.83459375,0.8297119438537054,0.8394755561462947,0.84375
400,0.8238749999999999,0.8195975153419327,0.8281524846580671,0.8346250000000002,0.829412335134502,0.8398376648654984,0.84375
401,0.82403125,0.8201537306576884,0.8279087693423116,0.8345312500000001,0.8291529806454586,0.8399095193545415,0.84375
402,0.8237187499999999,0.8192426851825514,0.8281948148174485,0.8345625,0.8291628472333862,0.8399621527666138,0.84375
403,0.8240937500000001,0.8202364314689476,0.8279510685310525,0.8345,0.829375,0.8396250000000001,0.84375
404,0.8238749999999999,0.8200303608751924,0.8277196391248074,0.8345625,0.8292650949748956,0.8398599050251043,0.84375
405,0.82396875,0.8190709667003837,0.8288665332996163,0.8345312500000001,0.8290096305591114,0.8400528694408887,0.84375
406,0.8240937500000001,0.8188463548128619,0.8293411451871382,0.8344687500000001,0.829306915902511,0.8396305840974891,0.84375
407,0.82390625,0.8183283219572586,0.8294841780427413,0.8345312499999998,0.8292482436352487,0.8398142563647509,0.84375
408,0.82440625,0.819481424495477,0.829331075504523,0.8344687500000001,0.8292094576283973,0.8397280423716029,0.84375
409,0.8240625000000001,0.8193687541611205,0.8287562458388797,0.8346250000000002,0.8295413251480844,0.8397086748519159,0.84375
410,0.82421875,0.8194897668904932,0.8289477331095068,0.8345312500000001,0.8292114021403334,0.8398510978596667,0.84375
411,0.8242812500000001,0.8196288816515135,0.8289336183484867,0.8348125,0.8292349221206692,0.8403900778793307,0.84375
412,0.82403125,0.8195377651329953,0.8285247348670047,0.8346875,0.8292388763205741,0.8401361236794259,0.84375
413,0.82403125,0.8194176661165098,0.8286448338834902,0.8345625000000002,0.829199140511769,0.8399258594882314,0.84375
414,0.8241249999999999,0.8194663387116038,0.828783661288396,0.8346250000000002,0.829308457420466,0.8399415425795344,0.84375
415,0.82434375,0.819148725336921,0.8295387746630791,0.8345625,0.8293468384887437,0.8397781615112563,0.84375
416,0.8241875000000001,0.819450676169626,0.8289243238303742,0.8346250000000002,0.829419834296586,0.8398301657034144,0.84375
417,0.8244999999999999,0.819521923062065,0.8294780769379348,0.8345312500000001,0.8289463232994962,0.8401161767005039,0.84375
418,0.8240624999999999,0.8196785805208124,0.8284464194791874,0.8347187500000001,0.82950121645914,0.8399362835408601,0.84375
419,0.82465625,0.8202064431221681,0.8291060568778319,0.8346875,0.829332887502349,0.840042112497651,0.84375
420,0.8246874999999999,0.8206466925311887,0.8287283074688111,0.8346562500000001,0.8294762855937517,0.8398362144062484,0.84375
421,0.82496875,0.8212036761295427,0.8287338238704574,0.8346562500000001,0.8294163042703193,0.8398961957296809,0.84375
422,0.82471875,0.8210695848557511,0.8283679151442488,0.8346250000000002,0.8293453219795144,0.839904678020486,0.84375
423,0.82496875,0.821838130053408,0.8280993699465921,0.8347812500000001,0.8294044334464994,0.8401580665535009,0.84375
424,0.82478125,0.8208776258825932,0.8286848741174069,0.8346875,0.8294434557591492,0.8399315442408508,0.84375
425,0.8247500000000001,0.8201759563841171,0.8293240436158831,0.8346875,0.8292174108782397,0.8401575891217603,0.84375
426,0.8249375000000001,0.8213821343366682,0.828492865663332,0.8347812500000001,0.8294408819181167,0.8401216180818836,0.84375
427,0.8249374999999999,0.8206545395752469,0.8292204604247528,0.83475,0.8293677374645972,0.8401322625354027,0.84375
428,0.82496875,0.8211419326212895,0.8287955673787105,0.8345625,0.8292577262065193,0.8398672737934807,0.84375
429,0.8248750000000001,0.8215302279599352,0.828219772040065,0.8346250000000002,0.829184986213253,0.8400650137867474,0.84375
430,0.82465625,0.82109375,0.82821875,0.8346562500000001,0.8291829483227673,0.8401295516772329,0.84375
431,0.82484375,0.8202573400477606,0.8294301599522393,0.8345,0.8289224221206692,0.8400775778793308,0.84375
432,0.8250624999999999,0.8203870989476836,0.8297379010523163,0.83459375,0.8292460723498419,0.8399414276501581,0.84375
433,0.82484375,0.8206956141234887,0.8289918858765113,0.8347187500000001,0.82940477961525,0.8400327203847501,0.84375
434,0.8247812499999998,0.8208081962311715,0.8287543037688281,0.83475,0.8294187829719659,0.8400812170280341,0.84375
435,0.8249374999999999,0.8205022012501972,0.8293727987498025,0.8345937500000001,0.8295312500000002,0.8396562500000001,0.84375
436,0.82465625,0.8208601788402349,0.8284523211597651,0.8347187499999998,0.8292884386599384,0.8401490613400613,0.84375
437,0.82484375,0.8209481394894381,0.8287393605105619,0.8346875,0.8293989510496734,0.8399760489503266,0.84375
438,0.8248750000000001,0.8207746951332859,0.8289753048667143,0.8345625000000002,0.8292137267761666,0.8399112732238339,0.84375
439,0.8246874999999999,0.8211852685684694,0.8281897314315304,0.8349062500000001,0.82975957328099,0.8400529267190101,0.84375
440,0.8250624999999999,0.8209186038864372,0.8292063961135626,0.83475,0.8294041488049142,0.8400958511950858,0.84375
441,0.8251250000000001,0.8214678152904181,0.8287821847095821,0.8346562499999999,0.8292475619659199,0.8400649380340799,0.84375
442,0.82503125,0.8215801405769304,0.8284823594230696,0.834625,0.8293749999999999,0.839875,0.84375
443,0.82521875,0.821934673836145,0.828502826163855,0.8346874999999999,0.8295412027874401,0.8398337972125597,0.84375
444,0.8254374999999999,0.8223350815885022,0.8285399184114977,0.8346562500000001,0.8293791621430472,0.839933337856953,0.84375
445,0.8254374999999998,0.8214531556373725,0.8294218443626271,0.83475,0.8296740148739382,0.8398259851260618,0.84375
446,0.82540625,0.821394061538574,0.829418438461426,0.8347187500000001,0.82940477961525,0.8400327203847501,0.84375
447,0.825375,0.8213555162022965,0.8293944837977034,0.8346562500000001,0.8291829483227673,0.8401295516772329,0.84375
448,0.8252499999999999,0.8212794049564327,0.8292205950435672,0.8346875000000002,0.8292102744249485,0.840164725575052,0.84375
449,0.8254687500000001,0.821737023690368,0.8292004763096321,0.8347187500000001,0.8295994696550688,0.8398380303449313,0.84375
450,0.82528125,0.8215161761295426,0.8290463238704573,0.8348437500000001,0.8298184235180688,0.8398690764819314,0.84375
451,0.82534375,0.8221513518027195,0.8285361481972806,0.83478125,0.8294044334464993,0.8401580665535008,0.84375
452,0.82534375,0.8217593872602652,0.8289281127397349,0.8348125,0.8294128472333862,0.8402121527666138,0.84375
453,0.82553125,0.8220733559515943,0.8289891440484058,0.83478125,0.82933944136224,0.84022305863776,0.84375
454,0.8254062500000001,0.8217613691720442,0.829051130827956,0.8349374999999999,0.8294688392864431,0.8404061607135567,0.84375
455,0.82496875,0.8210511415139463,0.8288863584860537,0.8349062499999998,0.8297368538795619,0.8400756461204378,0.84375
456,0.8254374999999999,0.8219442028468794,0.8289307971531205,0.8348749999999999,0.8294681178115294,0.8402818821884704,0.84375
457,0.8254374999999999,0.8213371951332858,0.829537804866714,0.8348437499999999,0.829237879750877,0.8404496202491227,0.84375
458,0.8252499999999998,0.8221652593301866,0.828334740669813,0.8348437500000001,0.8295459762930548,0.8401415237069454,0.84375
459,0.82509375,0.8213536589249056,0.8288338410750943,0.8349375,0.8296504285043609,0.8402245714956391,0.84375
460,0.82515625,0.8218817032756426,0.8284307967243575,0.8348749999999999,0.8293325501806511,0.8404174498193487,0.84375
461,0.8252812500000001,0.8212651690433957,0.8292973309566044,0.834875,0.8294106267514014,0.8403393732485986,0.84375
462,0.8253749999999999,0.8219999999999998,0.8287499999999999,0.8349062500000001,0.8294215411426403,0.8403909588573598,0.84375
463,0.82534375,0.821609930742189,0.8290775692578111,0.83478125,0.829176773552552,0.840385726447448,0.84375
464,0.8254374999999999,0.821780315290418,0.8290946847095819,0.834875,0.8294753472333862,0.8402746527666138,0.84375
465,0.8252812500000001,0.8211595657265507,0.8294029342734495,0.8348437499999999,0.8293933343048441,0.8402941656951557,0.84375
466,0.82540625,0.8213553048942253,0.8294571951057748,0.83478125,0.8294335723498419,0.8401289276501581,0.84375
467,0.82503125,0.8214797318387062,0.8285827681612938,0.83475,0.8291962850271192,0.8403037149728808,0.84375
468,0.8255000000000001,0.8213335416718754,0.8296664583281248,0.834875,0.8295262267761664,0.8402237732238337,0.84375
469,0.8254999999999999,0.8220179029307039,0.8289820970692959,0.83475,0.829375,0.840125,0.84375
470,0.82540625,0.8224343766430078,0.8283781233569922,0.8348125,0.8294930192922616,0.8401319807077383,0.84375
471,0.8256249999999999,0.8223894552236137,0.8288605447763862,0.8347187500000001,0.8293681513185439,0.8400693486814562,0.84375
472,0.8259374999999999,0.8224914878119773,0.8293835121880224,0.8345625,0.8291196147357306,0.8400053852642694,0.84375
473,0.82534375,0.8218032477404329,0.8288842522595672,0.8345625,0.8292356810618343,0.8398893189381657,0.84375
474,0.8252499999999999,0.82175,0.8287499999999999,0.834625,0.8291993663964472,0.8400506336035527,0.84375
475,0.82546875,0.8221233940772318,0.8288141059227682,0.8345312500000001,0.82921875,0.8398437500000001,0.84375
476,0.82578125,0.8225186542159655,0.8290438457840346,0.83475,0.8293604847156725,0.8401395152843275,0.84375
477,0.8258437500000001,0.8219102202556102,0.82977727974439,0.834625,0.8292864608739843,0.8399635391260156,0.84375
478,0.82565625,0.8229254934656308,0.8283870065343691,0.83475,0.8296128193529914,0.8398871806470086,0.84375
479,0.82559375,0.8221088495351373,0.8290786504648627,0.83475,0.8293677374645972,0.8401322625354027,0.84375
480,0.8260624999999999,0.8225137326083553,0.8296112673916446,0.834625,0.8292282417137692,0.8400217582862307,0.84375
481,0.82615625,0.8218076690533003,0.8305048309466998,0.8346562500000001,0.829305651318544,0.8400068486814563,0.84375
482,0.8258125,0.8218576769951108,0.8297673230048891,0.8348749999999999,0.8294681178115294,0.8402818821884704,0.84375
483,0.82596875,0.8218187311747416,0.8301187688252585,0.8347187500000001,0.8294416621430472,0.839995837856953,0.84375
484,0.82596875,0.8224282477404329,0.8295092522595672,0.83459375,0.8292533819181165,0.8399341180818836,0.84375
485,0.8259375,0.8216985437605466,0.8301764562394534,0.83475,0.8292599521860006,0.8402400478139994,0.84375
486,0.8258437500000001,0.8219803601348686,0.8297071398651316,0.83475,0.8295,0.84,0.84375
487,0.826,0.8221798233025159,0.829820176697484,0.83478125,0.8294702207918333,0.8400922792081668,0.84375
488,0.8263124999999999,0.8215052788692426,0.8311197211307572,0.83478125,0.8296879793170302,0.8398745206829699,0.84375
489,0.8260624999999999,0.8223208426132259,0.8298041573867739,0.8346875,0.8292676291528304,0.8401073708471697,0.84375
490,0.82596875,0.8219332628856605,0.8300042371143396,0.83475,0.8293460084196956,0.8401539915803043,0.84375
491,0.8259375,0.8220144112933812,0.8298605887066188,0.8346874999999999,0.8294360121155999,0.8399389878843999,0.84375
492,0.82603125,0.8214380314933317,0.8306244685066683,0.8349062500000001,0.8295658819181165,0.8402466180818836,0.84375
493,0.8259375,0.8217355659215071,0.8301394340784929,0.8348437499999999,0.8294800263633832,0.8402074736366165,0.84375
494,0.8262499999999999,0.821281348271412,0.8312186517285879,0.8348437500000001,0.8297259959760165,0.8399615040239837,0.84375
495,0.826125,0.8214129807937574,0.8308370192062426,0.83478125,0.8294189831052996,0.8401435168947005,0.84375
496,0.8260937500000001,0.821628169830526,0.8305593301694741,0.8346250000000002,0.8290994909736751,0.8401505090263253,0.84375
497,0.8259062500000001,0.8218418273780278,0.8299706726219723,0.8347812500000001,0.8291420318582716,0.8404204681417287,0.84375
498,0.8258437500000001,0.8218904088497829,0.8297970911502173,0.834875,0.8294177800117642,0.8403322199882358,0.84375
499,0.82584375,0.8218024592099182,0.8298850407900817,0.8348437500000001,0.8293718758923474,0.8403156241076528,0.84375
500,0.8258125,0.8218379717261038,0.829787028273896,0.8348437500000001,0.8292588232994963,0.8404286767005039,0.84375
501,0.82584375,0.822124606113297,0.829562893886703,0.8349062500000001,0.829442949143375,0.8403695508566251,0.84375
502,0.8258437500000001,0.8217544155492612,0.829933084450739,0.8350000000000002,0.8298158896616682,0.8401841103383322,0.84375
503,0.82575,0.8221683628045263,0.8293316371954736,0.8350000000000002,0.8296380973526184,0.840361902647382,0.84375
504,0.826125,0.822062980797682,0.830187019202318,0.83478125,0.8293036678463487,0.8402588321536514,0.84375
505,0.8260937499999998,0.8224041319642135,0.8297833680357862,0.834875,0.8294034828429402,0.8403465171570599,0.84375
506,0.8259062500000001,0.8216723651113901,0.83014013488861,0.8348437499999999,0.8294365065941599,0.8402509934058399,0.84375
507,0.8260937499999998,0.8217433728611762,0.8304441271388235,0.8349375,0.8295916488049142,0.8402833511950858,0.84375
508,0.826,0.8213245989476837,0.8306754010523162,0.8348125,0.8294564286785928,0.8401685713214071,0.84375
509,0.8256250000000002,0.8211967526040206,0.8300532473959797,0.8348437499999999,0.8295681428074579,0.8401193571925418,0.84375
510,0.8264687500000001,0.8218925718730037,0.8310449281269965,0.8349062499999998,0.829536703347814,0.8402757966521857,0.84375
511,0.82653125,0.8217431625686764,0.8313193374313237,0.83478125,0.8293899230529489,0.8401725769470512,0.84375
512,0.82634375,0.8219951690533003,0.8306923309466998,0.8350937500000001,0.8303995880673437,0.8397879119326565,0.84375
513,0.8263124999999999,0.8218072946772649,0.8308177053227349,0.8349062499999998,0.8296247226404191,0.8401877773595806,0.84375
514,0.8264374999999999,0.8217006761696258,0.831174323830374,0.8350937499999999,0.8298122226404191,0.8403752773595806,0.84375
515,0.8262187500000001,0.821795356930195,0.8306421430698052,0.83496875,0.8295817720670584,0.8403557279329417,0.84375
516,0.8263125,0.822047819472692,0.830577180527308,0.8349062500000001,0.8294860188010567,0.8403264811989435,0.84375
517,0.8262812499999999,0.8217273196920132,0.8308351803079865,0.8349375,0.8295916488049142,0.8402833511950858,0.84375
518,0.8262500000000002,0.8220202689210779,0.8304797310789224,0.83496875,0.82956006196592,0.84037743803408,0.84375
519,0.82615625,0.8218437500000001,0.83046875,0.8348437499999999,0.8295755523717783,0.8401119476282215,0.84375
520,0.82615625,0.8221930402843781,0.830119459715622,0.835,0.8297559557591492,0.8402440442408508,0.84375
521,0.8262499999999999,0.8227034347602221,0.8297965652397777,0.8351249999999999,0.8299469212056979,0.8403030787943019,0.84375
522,0.82621875,0.82203125,0.83040625,0.835,0.8293197161162491,0.8406802838837508,0.84375
523,0.82634375,0.8219416020867649,0.8307458979132352,0.83496875,0.8294457158474712,0.8404917841525289,0.84375
524,0.8261875,0.8220060678290805,0.8303689321709194,0.8350937499999999,0.8298792120290959,0.8403082879709038,0.84375
525,0.8263124999999999,0.8223320791679772,0.8302929208320226,0.83496875,0.8293964272123289,0.8405410727876712,0.84375
526,0.8260937499999998,0.8217254515612482,0.8304620484387515,0.8349375,0.829183425356758,0.840691574643242,0.84375
527,0.826125,0.8217126593513193,0.8305373406486807,0.835,0.8295299108782397,0.8404700891217602,0.84375
528,0.8262812499999999,0.8219741882114949,0.8305883117885048,0.8348749999999999,0.8293184723072767,0.8404315276927231,0.84375
529,0.8261249999999999,0.8217571486975859,0.8304928513024139,0.8350937500000001,0.8295594111731843,0.8406280888268158,0.84375
530,0.8260312500000001,0.8220878021114133,0.8299746978885869,0.8349375,0.8292792648511219,0.8405957351488781,0.84375
531,0.8260937500000003,0.821716518426277,0.8304709815737236,0.835,0.8298008414142286,0.8401991585857713,0.84375
532,0.8263125,0.8214648201425837,0.8311601798574163,0.8348125,0.8292209326884137,0.8404040673115862,0.84375
533,0.82621875,0.821716580384137,0.830720919615863,0.8350624999999999,0.8297093467236589,0.8404156532763409,0.84375
534,0.8263437500000002,0.821708204589803,0.8309792954101973,0.8349375,0.8297624396138789,0.8401125603861211,0.84375
535,0.8266562500000001,0.8217904734689622,0.831522026531038,0.8350624999999999,0.8297680453538631,0.8403569546461368,0.84375
536,0.8264374999999999,0.8222244251134118,0.8306505748865881,0.8349062500000001,0.8295878709001239,0.8402246290998763,0.84375
537,0.8264375000000002,0.822224425113412,0.8306505748865883,0.83496875,0.8295025898989784,0.8404349101010217,0.84375
538,0.8263437500000002,0.8217761159023518,0.8309113840976485,0.83496875,0.8296695018221921,0.840267998177808,0.84375
539,0.8263125,0.8217727450506662,0.8308522549493338,0.8349375,0.8298538251480843,0.8400211748519157,0.84375
540,0.8262812499999999,0.8214363912559289,0.8311261087440708,0.834875,0.8296145936468748,0.8401354063531252,0.84375
541,0.8260937500000001,0.8212505040584852,0.8309369959415149,0.8350312499999999,0.829981110769246,0.8400813892307538,0.84375
542,0.8264374999999999,0.8221327061605692,0.8307422938394307,0.835125,0.829812867659781,0.840437132340219,0.84375
543,0.8263124999999999,0.8217214080819482,0.8309035919180516,0.8349062500000001,0.8296618333260506,0.8401506666739496,0.84375
544,0.8265625,0.8226096529247895,0.8305153470752105,0.8350937500000001,0.8298493333260505,0.8403381666739497,0.84375
545,0.8265,0.8219516486503349,0.8310483513496651,0.835,0.829645387502349,0.840354612497651,0.84375
546,0.826375,0.8221712070698,0.8305787929302,0.8350312500000001,0.829680651318544,0.8403818486814563,0.84375
547,0.82621875,0.8215967070263789,0.8308407929736211,0.8350624999999999,0.8297093467236589,0.8404156532763409,0.84375
548,0.8262500000000002,0.8216913543677975,0.8308086456322028,0.8352187499999999,0.8300042120290959,0.8404332879709039,0.84375
549,0.8261875,0.8215794228522083,0.8307955771477916,0.8351875000000002,0.8300396849295066,0.8403353150704937,0.84375
550,0.82615625,0.8211402599431917,0.8311722400568083,0.8350312500000001,0.8296442720670585,0.8404182279329417,0.84375
551,0.8261875,0.8212598991638932,0.8311151008361067,0.8350312500000001,0.8297099337859418,0.8403525662140584,0.84375
552,0.826,0.821136230885414,0.8308637691145859,0.8349687500000001,0.8296916621430472,0.8402458378569531,0.84375
553,0.826125,0.8215732146359916,0.8306767853640084,0.8350937500000002,0.8299017338935152,0.8402857661064852,0.84375
554,0.82621875,0.8214881151324585,0.8309493848675416,0.8349062500000001,0.8295439831052996,0.8402685168947005,0.84375
555,0.826375,0.8217466228546065,0.8310033771453934,0.8350000000000002,0.8297114510496737,0.8402885489503267,0.84375
556,0.8260625000000001,0.820633987312348,0.8314910126876522,0.8350937500000001,0.8298867084935398,0.8403007915064603,0.84375
557,0.8264687499999999,0.8212467263261738,0.8316907736738259,0.8349687500000001,0.8296768782848127,0.8402606217151876,0.84375
558,0.8261562500000001,0.8216662437360847,0.8306462562639156,0.8349375000000002,0.8295989608739845,0.8402760391260159,0.84375
559,0.8261875,0.8217522012501974,0.8306227987498025,0.8349375,0.8296875,0.8401875,0.84375
560,0.82615625,0.8213307804632606,0.8309817195367395,0.8350625,0.8299025581398625,0.8402224418601376,0.84375
561,0.8263125,0.8221124255958971,0.8305125744041029,0.8350000000000002,0.8297708748341622,0.8402291251658381,0.84375
562,0.8262499999999999,0.8216064560947482,0.8308935439052516,0.835125,0.829984778701262,0.840265221298738,0.84375
563,0.8264375000000002,0.8217337780694435,0.8311412219305568,0.8350000000000002,0.829733656391765,0.8402663436082354,0.84375
564,0.8265,0.8211032417137692,0.8318967582862308,0.835125,0.8300690628959608,0.8401809371040392,0.84375
565,0.8264687500000001,0.8220843850231762,0.830853114976824,0.8351562500000002,0.8299777940283808,0.8403347059716195,0.84375
566,0.82675,0.8218350991871656,0.8316649008128344,0.83515625,0.8297925263633834,0.8405199736366167,0.84375
567,0.82659375,0.821653086456507,0.831534413543493,0.8351875,0.8300701276273853,0.8403048723726146,0.84375
568,0.8264374999999999,0.8217587581819467,0.8311162418180532,0.83515625,0.8299929026119193,0.8403195973880808,0.84375
569,0.8264687500000001,0.8213678156493149,0.8315696843506852,0.8350625,0.8297902258227592,0.8403347741772409,0.84375
570,0.8264375000000002,0.8214203419399028,0.8314546580600976,0.8350937500000001,0.829797451174405,0.8403900488255952,0.84375
571,0.82640625,0.8213499266074548,0.8314625733925453,0.8349375,0.8296136151402382,0.8402613848597618,0.84375
572,0.8264687500000001,0.8218585540985225,0.8310789459014777,0.8350312500000001,0.8297541621430472,0.840308337856953,0.84375
573,0.8264374999999999,0.8216351568219253,0.8312398431780745,0.835,0.829645387502349,0.840354612497651,0.84375
574,0.8264374999999999,0.8217254807937573,0.8311495192062426,0.83525,0.8298315707995767,0.8406684292004234,0.84375
575,0.8264687499999999,0.8219527195251248,0.8309847804748749,0.83515625,0.8299477083374999,0.8403647916625002,0.84375
576,0.8263750000000002,0.8218318045386537,0.8309181954613467,0.8350937500000001,0.8299622754312236,0.8402252245687766,0.84375
577,0.8264687499999999,0.8220933035942031,0.8308441964057967,0.8350937500000001,0.8298567870203716,0.8403307129796286,0.84375
578,0.826375,0.8218490332524421,0.8309009667475579,0.8350625,0.8298199457561224,0.8403050542438777,0.84375
579,0.82615625,0.8212345982193475,0.8310779017806526,0.8352187499999999,0.8302261773916145,0.8402113226083853,0.84375
580,0.8261875,0.8220719805917114,0.8303030194082885,0.8350937500000001,0.8299928156493149,0.8401946843506852,0.84375
581,0.826125,0.8220726087306381,0.8301773912693619,0.835,0.8298841545175797,0.8401158454824202,0.84375
582,0.82596875,0.8222664491950951,0.829671050804905,0.83515625,0.830169940618303,0.8401425593816971,0.84375
583,0.8262812499999999,0.8229924194707692,0.8295700805292305,0.8350312500000001,0.8298287115570859,0.8402337884429143,0.84375
584,0.8263125,0.8224013780382095,0.8302236219617906,0.8350312499999999,0.8298512855937515,0.8402112144062482,0.84375
585,0.8263124999999999,0.8223914032146604,0.8302335967853394,0.8350312499999999,0.8298739584385308,0.8401885415614689,0.84375
586,0.8262499999999999,0.8219652158747492,0.8305347841252506,0.8350625,0.8299942162668217,0.8401307837331784,0.84375
587,0.8264375000000002,0.8221875000000002,0.8306875000000001,0.8350937499999999,0.8301011773916145,0.8400863226083852,0.84375
588,0.82596875,0.8224615030383505,0.8294759969616495,0.8350625,0.8298949933478514,0.8402300066521486,0.84375
589,0.82603125,0.8216113906979406,0.8304511093020593,0.8350625,0.829940549687863,0.8401844503121371,0.84375
590,0.8260624999999999,0.8216590212615478,0.8304659787384521,0.83515625,0.8300614456612644,0.8402510543387357,0.84375
591,0.82615625,0.8224266178130412,0.8298858821869589,0.8349687500000001,0.8296327724653773,0.840304727534623,0.84375
592,0.8260937500000001,0.8215587300165821,0.8306287699834181,0.8349062500000001,0.8296767513385603,0.8401357486614398,0.84375
593,0.8265,0.8228577994289167,0.8301422005710833,0.8350937500000001,0.8298642513385603,0.8403232486614398,0.84375
594,0.8265,0.8220735171975936,0.8309264828024064,0.8350312499999999,0.8298891292069808,0.840173370793019,0.84375
595,0.82634375,0.8224501454682069,0.8302373545317931,0.8350312499999999,0.8302187499999999,0.8398437499999999,0.84375
596,0.82621875,0.8219026283323451,0.8305348716676549,0.8349375,0.8298769293800007,0.8399980706199993,0.84375
597,0.8261875,0.8219688657423284,0.8304061342576715,0.834875,0.8297652666410076,0.8399847333589925,0.84375
598,0.8260937500000001,0.8221981394894382,0.8299893605105619,0.835,0.830007818613071,0.8399921813869289,0.84375
599,0.8264375000000002,0.8228667857857287,0.8300082142142716,0.8350624999999999,0.8299101340386187,0.8402148659613812,0.84375
600,0.8259062500000001,0.8220489314689478,0.8297635685310524,0.8350000000000002,0.8299610889073136,0.8400389110926868,0.84375
601,0.8264687499999999,0.8226053601348685,0.8303321398651312,0.83525,0.8298895545894022,0.8406104454105979,0.84375
602,0.8262499999999999,0.8219198729810777,0.8305801270189221,0.835125,0.8300767948734229,0.8401732051265771,0.84375
603,0.8260000000000002,0.821932214976182,0.8300677850238184,0.8350937500000001,0.8299092629231525,0.8402782370768477,0.84375
604,0.8262812499999999,0.8228528529620243,0.8297096470379755,0.8350312499999999,0.8297246356132181,0.8403378643867817,0.84375
605,0.8263125,0.82269181291051,0.82993318708949,0.835,0.829609035336788,0.840390964663212,0.84375
606,0.82621875,0.8220970657265506,0.8303404342734494,0.8351875000000002,0.829673313749972,0.8407016862500284,0.84375
607,0.8263437500000002,0.8217250888032896,0.8309624111967107,0.83515625,0.830084499192833,0.8402280008071671,0.84375
608,0.8265625000000002,0.822886139707537,0.8302388602924634,0.8352812500000001,0.8302621458717716,0.8403003541282286,0.84375
609,0.8262499999999999,0.8222480473516044,0.8302519526483955,0.83525,0.8300976340386188,0.8404023659613813,0.84375
610,0.82621875,0.8223919326212895,0.8300455673787105,0.8351875,0.8298900949748957,0.8404849050251042,0.84375
611,0.8260624999999999,0.8218401635614863,0.8302848364385136,0.8352187499999999,0.8299743333260503,0.8404631666739495,0.84375
612,0.8261875,0.8220436038864373,0.8303313961135627,0.8352187499999999,0.8300342629231523,0.8404032370768475,0.84375
613,0.82575,0.8218348850591586,0.8296651149408414,0.8352187500000001,0.8300267338935151,0.8404107661064851,0.84375
614,0.8262499999999999,0.8216657197947769,0.830834280205223,0.8352499999999999,0.8301586470363959,0.840341352963604,0.84375
615,0.8260000000000002,0.822241675905407,0.8297583240945934,0.835125,0.8301390823312053,0.8401109176687948,0.84375
616,0.8262499999999999,0.8215896620294232,0.8309103379705767,0.8350624999999999,0.8300329001153173,0.8400920998846826,0.84375
617,0.82596875,0.8208494696550688,0.8310880303449313,0.8349375,0.8299001395800975,0.8399748604199025,0.84375
618,0.8259062500000001,0.8213695076390102,0.83044299236099,0.83515625,0.8301621128122567,0.8401503871877434,0.84375
619,0.82615625,0.8215715437662268,0.8307409562337733,0.8350625,0.8298348690834184,0.8402901309165817,0.84375
620,0.8262500000000002,0.8224585622779743,0.830041437722026,0.8350625,0.8299558254460462,0.8401691745539539,0.84375
621,0.8262812499999999,0.8213723136335351,0.8311901863664646,0.83515625,0.8301309235180687,0.8401815764819314,0.84375
622,0.8263124999999999,0.822431456325935,0.8301935436740648,0.8350937499999999,0.8299546687348319,0.8402328312651678,0.84375
623,0.8259062500000001,0.8213011407450529,0.8305113592549472,0.8350312499999999,0.8298663897647176,0.8401961102352822,0.84375
624,0.8259374999999999,0.8211858555478129,0.8306891444521869,0.835375,0.8304632793239028,0.8402867206760971,0.84375
625,0.8261562499999998,0.8215291389952799,0.8307833610047197,0.8352499999999999,0.8302126395800975,0.8402873604199024,0.84375
626,0.8262812499999999,0.8214850112392624,0.8310774887607373,0.8352187499999999,0.8304914192256623,0.8399460807743375,0.84375
627,0.826125,0.8214379166851868,0.8308120833148132,0.8352812499999999,0.8305754523789796,0.8399870476210202,0.84375
628,0.8264374999999999,0.821800690752252,0.8310743092477478,0.83534375,0.8304268626461958,0.8402606373538043,0.84375
629,0.8264687500000001,0.8218079929531246,0.8311295070468756,0.8352812499999999,0.8303882543684874,0.8401742456315123,0.84375
630,0.8266875,0.822319648697586,0.831055351302414,0.8351875,0.8302646578331212,0.8401103421668787,0.84375
631,0.8265,0.8217172183825727,0.8312827816174273,0.8353124999999999,0.8303912450787425,0.8402337549212573,0.84375
632,0.8265,0.8220208817832078,0.8309791182167923,0.8351875,0.8301392948734228,0.8402357051265772,0.84375
633,0.8262499999999999,0.8217517364461383,0.8307482635538616,0.8354062499999999,0.8305485081120442,0.8402639918879556,0.84375
634,0.8265,0.8219089080819483,0.8310910919180517,0.8354062499999999,0.8305164487514827,0.8402960512485171,0.84375
635,0.8263750000000002,0.8219098572251272,0.8308401427748732,0.8352499999999999,0.8302907913937806,0.8402092086062193,0.84375
636,0.82634375,0.82174203496645,0.83094546503355,0.835375,0.8303531726433498,0.8403968273566501,0.84375
637,0.8262500000000002,0.8219834879585312,0.8305165120414691,0.8354687499999999,0.8304667972563207,0.8404707027436791,0.84375
638,0.8265312499999998,0.8219687499999998,0.8310937499999999,0.8354374999999999,0.8304359377440643,0.8404390622559356,0.84375
639,0.826375,0.8222085416718752,0.8305414583281248,0.8352499999999999,0.8303303328364613,0.8401696671635386,0.84375
640,0.8264062500000001,0.8217187500000002,0.8310937500000001,0.83534375,0.8304507543684876,0.8402367456315125,0.84375
641,0.826375,0.8216629807937573,0.8310870192062426,0.8354374999999999,0.8304203419399026,0.8404546580600973,0.84375
642,0.8264687500000001,0.8217414192256624,0.8311960807743378,0.8353124999999999,0.83018902461702,0.8404359753829798,0.84375
643,0.82596875,0.8210280864565072,0.8309094135434929,0.83534375,0.830232105817352,0.8404553941826481,0.84375
644,0.82621875,0.8215714221387447,0.8308660778612553,0.835375,0.8303687539013748,0.8403812460986252,0.84375
645,0.8265625,0.8216333139617175,0.8314916860382825,0.8352812499999999,0.8302699346786496,0.8402925653213501,0.84375
646,0.8262812500000001,0.8215423649781832,0.8310201350218169,0.83534375,0.8303558740743179,0.8403316259256822,0.84375
647,0.8264374999999999,0.821981114132506,0.8308938858674939,0.8352499999999999,0.8299851400778367,0.8405148599221631,0.84375
648,0.826375,0.8218490332524421,0.8309009667475579,0.8352187499999999,0.8302340076546023,0.8402034923453975,0.84375
649,0.8262812499999999,0.821849034837127,0.8307134651628727,0.8352499999999999,0.8302204001153173,0.8402795998846826,0.84375
650,0.8264687500000001,0.8211064831052997,0.8318310168947005,0.8352812500000001,0.8303723136335354,0.8401901863664648,0.84375
651,0.826,0.8206249999999999,0.831375,0.8354687499999999,0.8302677134446582,0.8406697865553415,0.84375
652,0.8261875,0.8209748351345018,0.8314001648654982,0.8353125,0.8302968993380653,0.8403281006619348,0.84375
653,0.8260937500000001,0.8213154625191132,0.8308720374808869,0.8351875000000002,0.8300701276273855,0.8403048723726149,0.84375
654,0.8264374999999999,0.8216924367759744,0.8311825632240255,0.83515625,0.8300232531901433,0.8402892468098568,0.84375
655,0.82640625,0.8217104240609345,0.8311020759390655,0.8353125,0.8304071457824128,0.8402178542175872,0.84375
656,0.82640625,0.8213499266074548,0.8314625733925453,0.83525,0.8303621963009957,0.8401378036990044,0.84375
657,0.8260624999999999,0.8212196573430472,0.8309053426569526,0.83534375,0.8304587442425828,0.8402287557574173,0.84375
658,0.826125,0.8216423947307396,0.8306076052692604,0.8352812500000001,0.8303723136335354,0.8401901863664648,0.84375
659,0.8261875,0.8211192162668216,0.8312557837331783,0.8354062499999999,0.830695474453447,0.8401170255465528,0.84375
660,0.8264375000000002,0.8215385205144338,0.8313364794855665,0.8353125,0.8304551601930686,0.8401698398069314,0.84375
661,0.82615625,0.8217275615654859,0.8305849384345142,0.8353125,0.8304391028275955,0.8401858971724045,0.84375
662,0.8264687500000001,0.821833204589803,0.8311042954101971,0.8354062500000001,0.8306624217727137,0.8401500782272866,0.84375
663,0.8263124999999999,0.8217986324786829,0.8308263675213169,0.835375,0.8307415617517874,0.8400084382482126,0.84375
664,0.8264999999999999,0.8217996010807591,0.8312003989192407,0.8355312500000001,0.8307138823318643,0.8403486176681358,0.84375
665,0.8265625,0.8212151875909481,0.8319098124090518,0.8353125,0.8304391028275955,0.8401858971724045,0.84375
666,0.8264375000000002,0.8211327262065194,0.8317422737934809,0.8352187500000001,0.8306000888032895,0.8398374111967107,0.84375
667,0.8265312499999998,0.8214811107692459,0.8315813892307538,0.8354687500000001,0.8306578736505187,0.8402796263494815,0.84375
668,0.82675,0.8220296981028752,0.8314703018971248,0.8354062499999999,0.83029766347827,0.8405148365217298,0.84375
669,0.8269062500000001,0.8213059570389132,0.832506542961087,0.8352187499999999,0.8303610081120442,0.8400764918879556,0.84375
670,0.8268437499999999,0.8214785700169984,0.8322089299830013,0.83525,0.830158647036396,0.8403413529636041,0.84375
671,0.8266562500000001,0.821359951174405,0.8319525488255952,0.835375,0.8305515546546063,0.8401984453453937,0.84375
672,0.826875,0.8219935939525584,0.8317564060474416,0.83534375,0.8305884076095932,0.8400990923904069,0.84375
673,0.8266874999999999,0.8219589299201555,0.8314160700798443,0.8352812500000001,0.8303882543684876,0.8401742456315126,0.84375
674,0.8267812500000001,0.8220456633151215,0.8315168366848787,0.8354375,0.8305785520686059,0.8402964479313942,0.84375
675,0.827,0.8223800703468559,0.831619929653144,0.8353125,0.830343848271412,0.840281151728588,0.84375
676,0.82715625,0.8224587606439716,0.8318537393560285,0.8354062499999999,0.8303514719386009,0.8404610280613989,0.84375
677,0.8272812499999999,0.82308815672057,0.8314743432794297,0.8353125,0.8304632088146823,0.8401617911853178,0.84375
678,0.8270312500000001,0.8222122608684498,0.8318502391315504,0.8352812500000001,0.8303326864457957,0.8402298135542045,0.84375
679,0.8270937500000001,0.8224329929531246,0.8317545070468756,0.8352812500000001,0.8302311107692462,0.840331389230754,0.84375
680,0.8270625,0.8226767988017879,0.8314482011982122,0.8353125,0.8305036539845821,0.8401213460154179,0.84375
681,0.826875,0.8224028640450005,0.8313471359549995,0.8354375,0.8305946573430474,0.8402803426569527,0.84375
682,0.8269062500000001,0.8219814244954771,0.8318310755045231,0.83534375,0.8303558740743179,0.8403316259256822,0.84375
683,0.8269062500000001,0.82237812607833,0.8314343739216701,0.835375,0.8303298909823473,0.8404201090176526,0.84375
684,0.8267187500000001,0.8219980343498047,0.8314394656501954,0.8352187499999999,0.8301408413507625,0.8402966586492373,0.84375
685,0.8266874999999999,0.8219424367759743,0.8314325632240255,0.835375,0.8301999396138788,0.8405500603861211,0.84375
686,0.82696875,0.8219527599431917,0.8319847400568083,0.83534375,0.8299785700169986,0.8407089299830015,0.84375
687,0.8265625,0.8214542958145744,0.8316707041854255,0.83525,0.8302437539013748,0.8402562460986253,0.84375
688,0.8266562499999999,0.8218226921747536,0.8314898078252462,0.8353125,0.830560855547813,0.840064144452187,0.84375
689,0.8268437499999999,0.8216038042703191,0.8320836957296807,0.8352812500000001,0.8304525435220704,0.8401099564779297,0.84375
690,0.8264062500000001,0.8216855343498047,0.8311269656501955,0.8353125,0.8304151154939601,0.84020988450604,0.84375
691,0.82675,0.8224361415183157,0.8310638584816843,0.8352499999999999,0.8304103848293485,0.8400896151706514,0.84375
692,0.8266249999999999,0.8219412515012011,0.8313087484987988,0.8353125,0.8303833139617174,0.8402416860382826,0.84375
693,0.8267812500000001,0.8212752163776909,0.8322872836223094,0.8352499999999999,0.8305412979495406,0.8399587020504593,0.84375
694,0.8263437500000002,0.8215834814939178,0.8311040185060825,0.8352499999999999,0.830235957219967,0.8402640427800329,0.84375
695,0.82634375,0.8213747051974248,0.8313127948025753,0.8355312500000001,0.8302942870203714,0.8407682129796287,0.84375
696,0.827,0.8218826276273853,0.8321173723726146,0.8353124999999999,0.8301133414142285,0.8405116585857713,0.84375
697,0.8266249999999999,0.821503049687863,0.8317469503121369,0.8352499999999999,0.8300223690834183,0.8404776309165816,0.84375
698,0.82653125,0.821434912467026,0.831627587532974,0.8352812499999999,0.8301849124670257,0.840377587532974,0.84375
699,0.82653125,0.8216542472062752,0.8314082527937249,0.8351875,0.8302251416896802,0.8401498583103197,0.84375


==> Data/sparsities_real_data_alpha_0_1.csv <==
iter,sparsities_L1,lower_bound_L1,upper_bound_L1,sparsities_LQ,lower_bound_LQ,upper_bound_LQ
0,0.9579098116619621,0.9560148916747833,0.9598047316491409,0.9520129454834156,0.9489880081424966,0.9550378828243347
1,0.9472267160878113,0.9437950536261189,0.9506583785495036,0.9696077288537153,0.9686659987291587,0.9705494589782718
2,0.9553145320848875,0.953633994604035,0.95699506956574,0.9738324569639076,0.9732958037875792,0.9743691101402361
3,0.9596125885295897,0.9578038899191076,0.9614212871400719,0.9754995935830222,0.9750518101431449,0.9759473770228995
4,0.962323964739389,0.9607764313090971,0.9638714981696809,0.976354841402863,0.975921612355333,0.976788070450393
5,0.9640262690291361,0.9627555616872807,0.9652969763709915,0.9768876335820144,0.9765796569946412,0.9771956101693875
6,0.9653381452263334,0.9643837907879044,0.9662924996647625,0.9772395071957858,0.9770168994225009,0.9774621149690707
7,0.9663924664784757,0.965538074422383,0.9672468585345683,0.9774622882851094,0.9772296525731023,0.9776949239971164
8,0.9671762762753302,0.9664244105064255,0.9679281420442349,0.9776306441551567,0.9773735663125502,0.9778877219977631
9,0.9678338290150217,0.9672218817958806,0.9684457762341627,0.977797897343482,0.9775803010148576,0.9780154936721064
10,0.9683951333929832,0.9678909161393706,0.9688993506465958,0.9778983989061398,0.9776945981768506,0.9781021996354291
11,0.9688369543300736,0.9683459729502915,0.9693279357098556,0.9779691674437947,0.9777041367567935,0.9782341981307959
12,0.9692325020163324,0.9687475348932659,0.9697174691393988,0.9780528137287025,0.9778798426028394,0.9782257848545655
13,0.969538141760762,0.969185253187091,0.969891030334433,0.9780732527220485,0.9778879109278769,0.9782585945162201
14,0.9698130245614477,0.9694695796635491,0.9701564694593463,0.9781590256074202,0.9779940300410566,0.9783240211737838
15,0.9701203183284605,0.9698197512833128,0.9704208853736082,0.9781865138874887,0.9780626040232071,0.9783104237517702
16,0.9703734625466277,0.9700475196366949,0.9706994054565605,0.9782125844339147,0.978047388212884,0.9783777806549454
17,0.9705889580602882,0.970282256957401,0.9708956591631754,0.9782627958337535,0.9780760258214969,0.9784495658460102
18,0.9708409602152435,0.9705644664222086,0.9711174540082783,0.9782936315404779,0.9780718279960643,0.9785154350848915
19,0.971018334446517,0.9707510164541516,0.9712856524388823,0.9783287204481299,0.9780889158352144,0.9785685250610454
20,0.971187792998286,0.9708232402145046,0.9715523457820673,0.9783553423354169,0.9781508234473892,0.9785598612234445
21,0.9713068432427663,0.9710208836700623,0.9715928028154702,0.9783319103488255,0.978117240838622,0.978546579859029
22,0.9714659050811573,0.971210862767721,0.9717209473945936,0.978394487536546,0.9781637885089073,0.9786251865641847
23,0.971561995916927,0.9712689323833689,0.9718550594504852,0.9783908644394597,0.9782166390004545,0.9785650898784648
24,0.9716819125541887,0.9714023480299675,0.9719614770784099,0.9783883440240952,0.9782542066915162,0.9785224813566743
25,0.9718743698961589,0.9715194853382622,0.9722292544540557,0.9784108702364149,0.9782192833549365,0.9786024571178934
26,0.9719364351245086,0.9716847315601674,0.9721881386888497,0.9783934636178042,0.978269315545635,0.9785176116899734
27,0.9720656064119367,0.9717536117818799,0.9723776010419936,0.9784008673379374,0.9782163693818311,0.9785853652940437
28,0.9721465747555197,0.9718074515452747,0.9724856979657647,0.9784013399158182,0.9782345590310518,0.9785681208005846
29,0.9722520777674161,0.9718857648640988,0.9726183906707333,0.9784264259249925,0.978292108830583,0.978560743019402
30,0.9723545877860671,0.9721107866532711,0.9725983889188631,0.9784370195458211,0.9782657556258608,0.9786082834657813
31,0.97245237202591,0.9722395145656991,0.9726652294861208,0.978437492123702,0.9782836853660355,0.9785912988813685
32,0.9725147523061801,0.9723075984660692,0.9727219061462911,0.9784524177084382,0.9783169898085406,0.9785878456083357
33,0.9725755967083375,0.9723655183135428,0.9727856751031322,0.9784962493068858,0.9783590736556391,0.9786334249581325
34,0.9726466015349331,0.9723859483664461,0.9729072547034201,0.9784944377583426,0.9783439930231531,0.978644882493532
35,0.9727046892327855,0.972573470958857,0.972835907506714,0.978467422056155,0.9783456638378649,0.9785891802744451
36,0.9727633282714991,0.9725210949189314,0.9730055616240669,0.9784958948734752,0.9783680238604857,0.9786237658864647
37,0.9727654548719629,0.9725840214622228,0.972946888281703,0.978496328069866,0.9783576371071043,0.9786350190326276
38,0.972833387942333,0.9726267300919286,0.9730400457927374,0.9785287784176834,0.9783341039730674,0.9787234528622993
39,0.9729010847237625,0.9727247154162695,0.9730774540312555,0.9785166883002316,0.9783009651965286,0.9787324114039346
40,0.9729645283042647,0.9727554682081317,0.9731735884003977,0.9784867583677791,0.9783331928541085,0.9786403238814497
41,0.9730312011669524,0.9727671535298903,0.9732952488040145,0.9785003056003629,0.9783666273032811,0.9786339838974448
42,0.9730547906795038,0.9728272087317051,0.9732823726273025,0.9784936501285413,0.9783543754190729,0.9786329248380097
43,0.9730516795417884,0.9728692356941201,0.9732341233894567,0.9785107416952314,0.9783627165485724,0.9786587668418905
44,0.9730954323772558,0.9729579365757753,0.9732329281787363,0.9784832140336729,0.9783500711388275,0.9786163569285182
45,0.9731610025582217,0.9728978879766359,0.9734241171398075,0.9785151524221192,0.9783321607273393,0.978698144116899
46,0.9732083784907752,0.9729835152172959,0.9734332417642546,0.9785022746748664,0.9784025766700778,0.978601972679655
47,0.9732618191727995,0.9730511444547001,0.973472493890899,0.9785115293250326,0.9783922173439246,0.9786308413061406
48,0.9732822187846558,0.973136680972798,0.9734277565965136,0.978502077767416,0.9783267698977047,0.9786773856371274
49,0.9733277437871761,0.9730874370570475,0.9735680505173048,0.9785121988103642,0.9783386405847592,0.9786857570359693
50,0.9733308155434015,0.9731451160699714,0.9735165150168316,0.9785191693341064,0.9783665664920135,0.9786717721761994
51,0.9733519634035691,0.9731705494331349,0.9735333773740034,0.9785165307742716,0.9783645942295164,0.9786684673190268
52,0.9734111931646335,0.9731690711004704,0.9736533152287967,0.9785256278984777,0.9783869842678298,0.9786642715291257
53,0.973427890916423,0.9732382260623055,0.9736175557705405,0.9785427982281478,0.9784207627487843,0.9786648337075113
54,0.9734421863973182,0.973311963748501,0.9735724090461353,0.9785164520112914,0.9783642758186473,0.9786686282039356
55,0.9734673905509628,0.9733726382930233,0.9735621428089022,0.9785538250453675,0.978426434233723,0.978681215857012
56,0.9735251238154048,0.9733850208559781,0.9736652267748315,0.9785373242010282,0.978431654218201,0.9786429941838555
57,0.9735176807137818,0.9733627616401607,0.9736725997874028,0.9785627252621232,0.9783997675494196,0.9787256829748268
58,0.9735369776439157,0.9734086692922542,0.9736652859955771,0.9785671753705012,0.9784034392016191,0.9787309115393833
59,0.9735997517390865,0.9734050290703882,0.9737944744077849,0.9785616225804012,0.9783568257911228,0.9787664193696797
60,0.9736139290755116,0.9734911771288951,0.9737366810221281,0.9785600867022886,0.978358631322075,0.9787615420825021
61,0.9736448041637262,0.9734726722521362,0.9738169360753163,0.9785591415465269,0.9784509870396249,0.978667296053429
62,0.9736863122542594,0.9735123861158871,0.9738602383926317,0.9785722162012298,0.9784200540327186,0.978724378369741
63,0.9737193139429378,0.97356242401756,0.9738762038683155,0.9785257066614579,0.9783734920517553,0.9786779212711605
64,0.9736903291662466,0.9735511222888515,0.9738295360436418,0.978539411420002,0.9783656875479426,0.9787131352920614
65,0.9737480624306887,0.973637225705312,0.9738588991560654,0.9785373635825184,0.9783538130350856,0.9787209141299512
66,0.9737679894646638,0.9736360615904875,0.9738999173388401,0.9785447279211615,0.9783509594000412,0.9787384964422818
67,0.9737587741959877,0.9736913343169841,0.9738262140749913,0.9785463031807643,0.978388913460594,0.9787036929009346
68,0.9738154047787075,0.9736536454053223,0.9739771641520928,0.9785630796955338,0.978425328669872,0.9787008307211956
69,0.9738122936409919,0.9737070347931552,0.9739175524888285,0.978541774309406,0.9784161882503561,0.9786673603684559
70,0.9738777062959976,0.9736545155236886,0.9741008970683065,0.9785267305801997,0.9783802843576367,0.9786731768027627
71,0.9738912535285815,0.9736870303705487,0.9740954766866143,0.9785266124357296,0.9783932682223513,0.9786599566491079
72,0.9738565190543402,0.9736798486509552,0.9740331894577252,0.9785595747429177,0.9784364762679734,0.978682673217862
73,0.9739039343683841,0.9736983289529463,0.9741095397838219,0.9785500838038109,0.9784175750671368,0.9786825925404851
74,0.9738629776187114,0.9737795283992262,0.9739464268381967,0.9785189724266559,0.9783979349689406,0.9786400098843712
75,0.9739406772986188,0.9737562742545841,0.9741250803426534,0.9785413017315253,0.9784672510830558,0.9786153523799949
76,0.9739189780975904,0.9737573879398955,0.9740805682552853,0.978550713907652,0.9784247895625148,0.9786766382527893
77,0.9739475690593811,0.9738274757881633,0.9740676623305988,0.9785339767743724,0.9784155467658527,0.978652406782892
78,0.9739526492716,0.9738278709856758,0.9740774275575241,0.9785399233793729,0.9784070860231979,0.9786727607355479
79,0.9739962445811068,0.9738622496991788,0.9741302394630348,0.9785565423681822,0.97839574153764,0.9787173431987245
80,0.9740263714210101,0.973857057227327,0.9741956856146933,0.9785562666977519,0.9784406883376846,0.9786718450578191
81,0.9740312941072687,0.9738828814938298,0.9741797067207076,0.9785634735104345,0.9784054061972434,0.9787215408236256
82,0.9740687459043251,0.9739201833682822,0.974217308440368,0.9785408291536445,0.9784410110977346,0.9786406472095543
83,0.9740507485633632,0.9738392682749658,0.9742622288517605,0.9785501231853008,0.9783762404782079,0.9787240058923936
84,0.9741028108932352,0.9739730837936579,0.9742325379928126,0.9785652850589776,0.9783981325708863,0.9787324375470688
85,0.9740867826267768,0.9738792379894021,0.9742943272641515,0.9785524466932152,0.978439440068148,0.9786654533182824
86,0.9741047405862485,0.9739236886838509,0.9742857924886461,0.9785714285714284,0.9784424289476803,0.9787004281951766
87,0.9741170276111504,0.9739164805909886,0.9743175746313122,0.9785661514517592,0.9783872478656203,0.9787450550378981
88,0.9741475876474442,0.9739890870763174,0.9743060882185711,0.9785602048467588,0.9784154719824025,0.978704937711115
89,0.9741398688753906,0.973933806779971,0.9743459309708102,0.9785476815329165,0.978424382143957,0.978670980921876
90,0.9741664907626777,0.9740070049852457,0.9743259765401097,0.978568317433713,0.9784224446307621,0.9787141902366638
91,0.9741656637513861,0.9739680817331504,0.9743632457696219,0.9785728069235811,0.9784392364037676,0.9787063774433945
92,0.9742063842121181,0.9740692118396376,0.9743435565845987,0.9785537856638774,0.9784157897757868,0.978691781551968
93,0.9741613317874785,0.9740298613911091,0.974292802183848,0.9785843850816613,0.9783877836427393,0.9787809865205834
94,0.9742172928848675,0.9741320158530858,0.9743025699166491,0.9785378361603991,0.9784092335785515,0.9786664387422468
95,0.9742123308171186,0.9739592760011634,0.9744653856330737,0.9785476027699366,0.9783996088069645,0.9786955967329086
96,0.9741890957379775,0.9740362297792173,0.9743419616967377,0.9785384662642406,0.9784000071952604,0.9786769253332207
97,0.9742627785058978,0.9741282836196038,0.9743972733921918,0.9785319289368886,0.9784015504130288,0.9786623074607483
98,0.9742745929529187,0.974105960621502,0.9744432252843355,0.9785437827653997,0.978392536923563,0.9786950286072363
99,0.974261793968646,0.9741249300829098,0.9743986578543822,0.9785579994833148,0.9784048353752476,0.978711163591382
100,0.9742457263206976,0.9740681751183894,0.9744232775230058,0.9785616225804012,0.9783788099706938,0.9787444351901087
101,0.9743061375264643,0.9741033601728691,0.9745089148800595,0.9785476815329165,0.9784144926814142,0.9786808703844188
102,0.9742876676076218,0.974098706961304,0.9744766282539395,0.978567608566892,0.9784326348077041,0.9787025823260798
103,0.9742846746143764,0.9741516798764299,0.9744176693523229,0.9785354732709951,0.9784130813526313,0.9786578651893589
104,0.9742914876121584,0.9741114002132831,0.9744715750110338,0.9785384268827503,0.9783965690047579,0.9786802847607426
105,0.974301963088517,0.9741767133812441,0.9744272127957899,0.978556936183083,0.9784457178349366,0.9786681545312295
106,0.974344455716302,0.9742032089416296,0.9744857024909744,0.9785681599077527,0.9784630601913672,0.9786732596241382
107,0.9743755670934571,0.9741411483512241,0.97460998583569,0.9785477602958966,0.9784096479111065,0.9786858726806867
108,0.9743553643890512,0.9742151316639411,0.9744955971141613,0.9785314563590081,0.978403852528052,0.9786590601899642
109,0.9743517412919649,0.9742111075482146,0.9744923750357152,0.9785517378263936,0.9784008567348101,0.978702618917977
110,0.9743367369442485,0.9742190371138855,0.9744544367746115,0.9785668997000705,0.9783895584005158,0.9787442409996252
111,0.9743284274498436,0.9742136497879432,0.974443205111744,0.9785327559481803,0.9783779503212111,0.9786875615751496
112,0.9743651309985886,0.9741650100750697,0.9745652519221074,0.9785592990724872,0.9783995724093644,0.97871902573561
113,0.9743848611251134,0.9742592272833058,0.9745104949669209,0.9785511077225527,0.9784295352320629,0.9786726802130425
114,0.9744133733239237,0.9741962576866903,0.9746304889611572,0.97857221620123,0.9784409214553902,0.9787035109470699
115,0.9743703687367677,0.974162648432709,0.9745780890408264,0.978568317433713,0.978393782490624,0.9787428523768019
116,0.974417980958262,0.9742531756566652,0.9745827862598588,0.9785466576141749,0.9784093386782499,0.9786839765501
117,0.9744104197121686,0.9742826841993899,0.9745381552249472,0.9785502413297712,0.9783567127537321,0.9787437699058102
118,0.9743729679151125,0.974172580961992,0.974573354868233,0.9785696564043753,0.9784004189514394,0.9787388938573113
119,0.974407781152334,0.9742714200715928,0.9745441422330751,0.9785526829821555,0.9784308001270131,0.9786745658372978
120,0.974419201784454,0.9742757682775087,0.9745626352913992,0.9785821009552373,0.9784730831742491,0.9786911187362256
121,0.9744806369089625,0.9742830032797644,0.9746782705381606,0.9785924976686159,0.9785090155602038,0.978675979777028
122,0.9744413341818732,0.9742980046874486,0.9745846636762977,0.9785428769911281,0.9784014918253654,0.9786842621568907
123,0.9744449572789596,0.9741890694597443,0.974700845098175,0.9785648124810968,0.978394987294669,0.9787346376675247
124,0.9744492498613772,0.9743290541214021,0.9745694456013522,0.9785547308196392,0.9784304315571154,0.978679030082163
125,0.974468349884061,0.9742553793298313,0.9746813204382906,0.9785437827653997,0.9783882782309209,0.9786992872998784
126,0.9744476746017743,0.9742988340535687,0.9745965151499799,0.9785696170228853,0.9783942897799011,0.9787449442658694
127,0.9745020604395604,0.9743764755907492,0.9746276452883716,0.978577217650469,0.9783969256103947,0.9787575096905433
128,0.9744379079922372,0.9743135350614381,0.9745622809230362,0.9785718223863293,0.9784387116449518,0.9787049331277069
129,0.9744635847237625,0.9742949815123781,0.9746321879351468,0.9785732007384815,0.9784807892042695,0.9786656122726936
130,0.9745054078662164,0.9742385970067216,0.9747722187257113,0.9785528405081159,0.9784766428710052,0.9786290381452265
131,0.974478155875088,0.9742770892278374,0.9746792225223386,0.9785480753478174,0.978456446916331,0.9786397037793038
132,0.9745427809002924,0.9743508572538868,0.9747347045466981,0.9785577631943745,0.9784697209430686,0.9786458054456804
133,0.9745237202590987,0.9743124733063901,0.9747349672118073,0.9785759968242767,0.9784231804850703,0.978728813163483
134,0.9745174586021778,0.9743256396310251,0.9747092775733304,0.9785679236188125,0.9784115359383525,0.9787243112992725
135,0.9745038326066136,0.9743013537563754,0.9747063114568517,0.9785552821605,0.9783843128560769,0.9787262514649232
136,0.9745160802500251,0.9743996094282299,0.9746325510718203,0.9785548489641093,0.9784132303879778,0.9786964675402408
137,0.9745617233970159,0.9743074513542401,0.9748159954397916,0.9785584326797055,0.9784062248559717,0.9787106405034394
138,0.9745814535235408,0.9744590363912848,0.9747038706557967,0.9785783990951709,0.9784361267049184,0.9787206714854233
139,0.9745258862410525,0.974306174158538,0.974745598323567,0.9785771388874887,0.9784322753516085,0.9787220024233688
140,0.9745267132523441,0.9743803754505097,0.9746730510541785,0.9785819828107674,0.9784457278632694,0.9787182377582653
141,0.9745588091667508,0.9743867967146324,0.9747308216188691,0.9785858421967939,0.9784304391044654,0.9787412452891224
142,0.9745545559658233,0.9743873300648744,0.9747217818667722,0.9785726493976208,0.9783577447686869,0.9787875540265547
143,0.9745430171892329,0.9743594680106166,0.9747265663678492,0.9785505957631818,0.9784309195422776,0.9786702719840861
144,0.974596930449138,0.9743521755940814,0.9748416853041946,0.978548981122089,0.9783899318474648,0.9787080303967132
145,0.9745536895730416,0.9743953534724568,0.9747120256736264,0.9785604411356991,0.9784231384643247,0.9786977438070734
146,0.9745705054693016,0.9743858830277492,0.974755127910854,0.9785680023817924,0.9784162221135271,0.9787197826500578
147,0.97454707348271,0.9743470040246345,0.9747471429407855,0.9785506745261621,0.9784051017656747,0.9786962472866494
148,0.9745675518575461,0.9743563492383884,0.9747787544767037,0.9785437827653997,0.9783798073959725,0.9787077581348268
149,0.9745897630179453,0.9744109863031644,0.9747685397327263,0.9785344887337434,0.9783920086143537,0.978676968853133
150,0.9745640075234399,0.9743955824897514,0.9747324325571283,0.9785386631716907,0.9784337994993935,0.9786435268439879
151,0.9745893692030447,0.974400820416643,0.9747779179894465,0.9785557153568909,0.9784246347075815,0.9786867960062003
152,0.9745465615233393,0.9743764637543357,0.9747166592923429,0.9785424831762274,0.9784517175640538,0.978633248788401
153,0.974612249848775,0.974353563682785,0.974870936014765,0.978551265248513,0.9784239661428173,0.9786785643542086
154,0.9745863368283093,0.9743678068143594,0.9748048668422592,0.9785453186435124,0.9784187421233866,0.9786718951636381
155,0.9746092568555296,0.9744370759367297,0.9747814377743295,0.9785540219528179,0.9784559153968536,0.9786521285087822
156,0.9746046886026818,0.9744466612475956,0.974762715957768,0.9785698139303356,0.9784529404690269,0.9786866873916443
157,0.974633633997883,0.9744241652034241,0.974843102792342,0.9785488235961285,0.9784220500347169,0.97867559715754
158,0.9746189053205969,0.9744130887314357,0.9748247219097581,0.9785630403140436,0.9783906949446777,0.9787353856834096
159,0.9746378478173202,0.9744052465077907,0.9748704491268497,0.9785557941198709,0.9783972470580317,0.9787143411817102
160,0.974632570697651,0.974432713084853,0.9748324283104489,0.9785435464764592,0.9784059115998001,0.9786811813531184
161,0.9746555694878516,0.9744918884171351,0.9748192505585681,0.9785713104269582,0.9784011464944992,0.9787414743594173
162,0.9746638789822564,0.9745194312627175,0.9748083267017953,0.9785618982508317,0.9784422484954324,0.9786815480062311
163,0.9746632094969252,0.9744652654816568,0.9748611535121936,0.9785637097993749,0.9784203520012263,0.9787070675975235
164,0.974644030711261,0.9744531350973182,0.9748349263252039,0.9785505563816915,0.978408585023044,0.9786925277403391
165,0.9746956992262324,0.9745232834646194,0.9748681149878455,0.9785649700070571,0.9784155199555292,0.978714420058585
166,0.974624655018147,0.9745034132054009,0.9747458968308931,0.9785874174563969,0.9784432408369872,0.9787315940758066
167,0.974630286571227,0.97449546551384,0.9747651076286139,0.9785599291763282,0.9784158333858402,0.9787040249668162
168,0.9746550969099708,0.9745318897547484,0.9747783040651932,0.978591513131364,0.978419822552824,0.9787632037099041
169,0.9747187373979234,0.9745471856242299,0.9748902891716168,0.9785524466932151,0.978437892172934,0.9786670012134961
170,0.9746621068152033,0.9744838826371163,0.9748403309932903,0.9785640642327855,0.9784185485878225,0.9787095798777485
171,0.9746435975148705,0.9745365110241224,0.9747506840056186,0.9785459487473537,0.97841330980749,0.9786785876872174
172,0.974712436359512,0.9745336101169021,0.9748912626021219,0.9785652062959975,0.9784301126533106,0.9787002999386845
173,0.9747064897545116,0.9745049296251137,0.9749080498839094,0.9785845819891117,0.9784302044584231,0.9787389595198003
174,0.9746687622870249,0.9745736623566174,0.9747638622174325,0.9785813527069263,0.9784479136198558,0.9787147917939967
175,0.9746697074427866,0.9744924333198112,0.974846981565762,0.9785500444223206,0.9784718684843842,0.9786282203602571
176,0.9747344506124609,0.9745072846185675,0.9749616166063543,0.9785612681469906,0.978426013418364,0.9786965228756173
177,0.9747574887841516,0.9745729727558913,0.9749420048124119,0.9785625677361629,0.9785044600306192,0.9786206754417066
178,0.9747149173933864,0.9744972206624912,0.9749326141242817,0.9785579207203348,0.9784951644160619,0.9786206770246076
179,0.9747355532941828,0.9745043863090341,0.9749667202793315,0.9785644186661961,0.9784312271365132,0.9786976101958791
180,0.9746796709597743,0.9745506164287975,0.974808725490751,0.9785404353387438,0.9783824150303635,0.9786984556471241
181,0.9747213365762677,0.9745183068176437,0.9749243663348917,0.9785516196819236,0.9784092100061551,0.9786940293576921
182,0.974698889126928,0.9745668447818724,0.9748309334719837,0.9785738702238127,0.9784292496383669,0.9787184908092585
183,0.9747268106033873,0.9745112370173985,0.9749423841893761,0.9785871024044763,0.9784004391266119,0.9787737656823408
184,0.974715862549148,0.9744614097362178,0.9749703153620782,0.9785839125037805,0.9783953931997563,0.9787724318078047
185,0.9746808130229863,0.974542008403863,0.9748196176421096,0.9785966327250731,0.9784647482129677,0.9787285172371786
186,0.9747290947298113,0.9745485331960946,0.974909656263528,0.9785528798896058,0.9784382076715064,0.9786675521077053
187,0.9747353563867325,0.9745195029369572,0.9749512098365077,0.9785434677134791,0.9784641875408837,0.9786227478860745
188,0.9747131058448433,0.9744954084870248,0.9749308032026618,0.9785440978173202,0.9784213863075631,0.9786668093270773
189,0.9747645380708739,0.9745563783024622,0.9749726978392856,0.9785500838038109,0.978435696742369,0.9786644708652529
190,0.9747322452490168,0.9745379705667248,0.9749265199313089,0.9785498081333802,0.9784233028949201,0.9786763133718404
191,0.9747333085492491,0.9745356584099002,0.974930958688598,0.9785936003503377,0.9784680860366008,0.9787191146640746
192,0.9747285040074603,0.9745878023699882,0.9748692056449323,0.9785525254561952,0.9784585306251652,0.9786465202872252
193,0.9747582370324629,0.9746137683562717,0.9749027057086541,0.9785762724947071,0.9784101706316912,0.978742374357723
194,0.9747591821882245,0.9745068893631543,0.9750114750132948,0.9786007677815304,0.9783971368997312,0.9788043986633296
195,0.9747820234524648,0.9744842169999421,0.9750798299049874,0.9785441765803006,0.9784276047088135,0.9786607484517876
196,0.974712948318883,0.9745295840243006,0.9748963126134654,0.9785574481424538,0.9784175272877171,0.9786973689971905
197,0.9747483916599455,0.9746073640201385,0.9748894192997526,0.9785801318807341,0.9783648479881587,0.9787954157733095
198,0.9747642624004434,0.9745912931575024,0.9749372316433845,0.9785611893840107,0.9783637791855176,0.9787585995825038
199,0.9746963293300736,0.9745775548343689,0.9748151038257782,0.9785740671312633,0.9783049810549111,0.9788431532076154


==> Figs/blk_head_u_last10.csv <==
logG,logLhat,t
1.3472529989476902,0.6888453982832479,1502
1.352953667493212,0.7445166702487509,1505
1.3551062661359419,0.6251435068019817,1508
1.351690473587305,0.7033073951963323,1511
1.3002498241140645,0.691049944748416,1514
1.3437798171628816,0.7431851585076055,1517
1.369491805074048,-0.8717417497294493,1520
1.3356886553414653,0.5763008841480128,1523
1.3644806250985722,0.6734086094391232,1526
1.4052520968900566,0.9112669574156048,1529


==> Figs/blk_head_u_stride20_last10.csv <==
logG,logLhat,t
-1.7052951889901846,-4.628643852025001,2
-1.7923023764708503,-3.827037033104157,62
-1.4716454913068588,-2.567647741561465,122
-1.3845600594257081,-1.9749738813415894,182
-0.782020062364155,-0.6682720102275275,242
0.35919146583015393,0.339043840566472,302
0.8301006339753919,0.15939586236998243,362
0.8568096922444987,0.5885216902092418,422
1.1169645571171196,0.47833411578863594,482
1.1053131123769515,0.6657193719684148,542
1.1689095289582785,0.9077518020600572,602
1.1443676962862213,0.6742465635092177,662
1.1941380189840942,0.8409015480538305,722
1.2980735575703306,0.8308501451921547,782
1.2701638838208473,0.6397451130615863,842
1.2707662029281683,0.6008055141324853,902
1.248843734995089,0.8145769409026068,962
1.3046323750400028,0.5377097035746244,1022
1.3117361625220536,0.8490912032509054,1082
1.3227193496567815,0.7042874801807265,1142
1.337084167205782,0.8194805180014121,1202
1.3161250366605985,0.8133260871525597,1262
1.3713098023010455,0.791100503518936,1322
1.3441532184942095,0.6120702073166395,1382
1.3119912701744674,0.7096345623389467,1442
1.3472529989476902,0.6888453982832479,1502
1.352953667493212,0.7445166702487509,1505
1.3551062661359419,0.6251435068019817,1508
1.351690473587305,0.7033073951963323,1511
1.3002498241140645,0.691049944748416,1514
1.3437798171628816,0.7431851585076055,1517
1.369491805074048,-0.8717417497294493,1520
1.3356886553414653,0.5763008841480128,1523
1.3644806250985722,0.6734086094391232,1526
1.4052520968900566,0.9112669574156048,1529


==> Figs/blk_layer1_last10.csv <==
logG,logLhat,t
3.284477270814934,2.897706279232672,1500
2.9516384389181565,3.557086252346257,1503
2.9317899898333817,3.236179111436339,1506
2.894856248609221,2.619706307078808,1509
2.79704647076642,2.581980055868326,1512
2.8755642129103545,2.7053204179651074,1515
2.945092082947852,2.5482241228993074,1518
2.871607035038256,2.909276372980403,1521
3.715284143667217,3.686443535903639,1524
3.06356673915905,3.6922454493313106,1527


==> Figs/blk_layer1_stride20_last10.csv <==
logG,logLhat,t
-0.8380091628136468,0.7060125772130684,0
-0.7259895720876952,0.6508014589215178,60
-0.2272322688075007,0.16291335187848968,120
-0.20976604413770603,0.4549457294892267,180
0.4969583583446626,0.7697518156224322,240
1.3550997478680966,1.5113871905953227,300
1.8050025658940279,1.8241633469638519,360
1.8655667276371521,1.9270091588216507,420
2.170760682065199,1.8359456324869217,480
2.1638970166817404,1.5371003336691909,540
2.4872350349150185,2.4691768249969974,600
2.300464735968331,2.805059299474193,660
2.37551849107762,2.339290349918996,720
2.5739287005487306,2.4809582421330574,780
2.596214439729226,2.2032773626852844,840
2.969629307904863,3.208671516757636,900
2.586039783515291,2.6137975036407086,960
2.6949774143175484,2.4792372335322117,1020
2.697656766213227,2.87680088388718,1080
2.9617537014899358,2.935981165527711,1140
2.8307092285288094,3.4428074065246475,1200
2.817407198631767,2.496051850272965,1260
3.488508019254877,3.7085785690012116,1320
2.8440351033967173,2.9082169179478896,1380
2.814354142138765,2.7292455041890027,1440
3.284477270814934,2.897706279232672,1500
2.9516384389181565,3.557086252346257,1503
2.9317899898333817,3.236179111436339,1506
2.894856248609221,2.619706307078808,1509
2.79704647076642,2.581980055868326,1512
2.8755642129103545,2.7053204179651074,1515
2.945092082947852,2.5482241228993074,1518
2.871607035038256,2.909276372980403,1521
3.715284143667217,3.686443535903639,1524
3.06356673915905,3.6922454493313106,1527


==> Figs/blk_layer2_last10.csv <==
logG,logLhat,t
2.0063250366983034,2.955208216689811,1501
2.001070751535097,2.4315075785320213,1504
2.0010470930295714,1.6927113569322352,1507
1.9974313422276042,1.6921823985188538,1510
1.9744834485826182,2.0560611060110188,1513
2.0004840230530587,1.3358514807132753,1516
2.0071323777700885,2.130163143023364,1519
1.995417634179624,1.1869719013745799,1522
2.0429248747936892,1.554463438182212,1525
2.0532798895060833,1.9358787564345146,1528


==> Figs/blk_layer2_stride20_last10.csv <==
logG,logLhat,t
-1.1791697925823894,-1.0111517478185839,1
-1.251904210884627,-0.6888973244395934,61
-1.0314055744753503,-0.13285633634443741,121
-0.7351867423540533,0.012979997846971915,181
-0.16302672168042417,0.07932067119987368,241
0.6735501478866386,0.6817734224072004,301
1.1387186188365173,0.6576337870702783,361
1.2272113327555414,1.2587906258511772,421
1.4469482659189374,1.419620004981694,481
1.4917782984593486,1.3036469681714213,541
1.6224001841411486,1.8676707229364355,601
1.6088687884165778,2.7016973326710763,661
1.686889551625018,2.3278366616854744,721
1.7837037675192995,1.6509276617869857,781
1.7843424858436168,0.7125065736397789,841
1.8249205100870625,1.5712963759891514,901
1.824637318468749,1.92065527458231,961
1.8626374603768092,1.2868922364461266,1021
1.8692250386709075,2.097483506809487,1081
1.9139997788888812,0.8905455324850277,1141
1.9380446581554893,2.4756687475270867,1201
1.9297883145264392,1.8440704441097553,1261
1.9819778176655085,1.637630222626466,1321
1.972936465410765,2.170770752191125,1381
1.9694291135933173,2.0822044026135775,1441
2.0063250366983034,2.955208216689811,1501
2.001070751535097,2.4315075785320213,1504
2.0010470930295714,1.6927113569322352,1507
1.9974313422276042,1.6921823985188538,1510
1.9744834485826182,2.0560611060110188,1513
2.0004840230530587,1.3358514807132753,1516
2.0071323777700885,2.130163143023364,1519
1.995417634179624,1.1869719013745799,1522
2.0429248747936892,1.554463438182212,1525
2.0532798895060833,1.9358787564345146,1528

